Reduction of Autocorrelation Times in Lattice Path Integral Quantum Monte Carlo via Direct Sampling of the Truncated Exponential Distribution

In Monte Carlo simulations, proposed configurations are accepted or rejected according to an acceptance ratio, which depends on an underlying probability distribution and an a priori sampling probability. By carefully selecting the probability distribution from which random variates are sampled, simulations can be made more efficient, by virtue of an autocorrelation time reduction. In this paper, we illustrate how to directly sample random variates from a two dimensional truncated exponential distribution. We show that our direct sampling approach converges faster to the target distribution compared to rejection sampling. The direct sampling of one and two dimensional truncated exponential distributions is then applied to a recent Path Integral Monte Carlo (PIMC) algorithm for the simulation of Bose-Hubbard lattice models at zero temperature. The new sampling method results in improved acceptance ratios and reduced autocorrelation times of estimators, providing an effective speed up of the simulation.

==> figures/19C5F980-D059-4CBB-993F-AE3FBDEDAD610.json <==
{"layers":[{"properties":{"opacity":1,"isVisible":true,"gid":"29AC4B47-D44F-439B-8D5F-810F588886B2","name":"layer1","isExpanded":false,"isLocked":false},"elements":[{"isHidden":false,"elementDescription":"(curve)","angle":0,"isLocked":false,"blendMode":0,"subElement":{"stylable":{"_0":{"subElement":{"abstractPath":{"_0":{"fillRule":0,"subElement":{"pathData":{"_0":{"subElement":{"neither":{}},"reversed":false,"closed":false,"nodes":[{"outPoint":[1321.389404296875,6.859039306640625],"reflectionModeOverride":0,"anchorPoint":[1321.389404296875,4779.3238220214844],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[1321.389404296875,4779.3238220214844],"nextPoint":[0,0]},{"outPoint":[1321.389404296875,6.859039306640625],"reflectionModeOverride":0,"anchorPoint":[1321.389404296875,6.859039306640625],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[1321.389404296875,6.859039306640625],"nextPoint":[0,0]},{"outPoint":[1329.1113322377205,6.859039306640625],"reflectionModeOverride":0,"anchorPoint":[1329.1113322377205,6.859039306640625],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[1329.1113322377205,6.859039306640625],"nextPoint":[0,0]}]}}},"strokeType":0}}},"strokeStyle":{"join":0,"color":{"b":0,"s":0,"h":0,"a":0.2955470085144043},"dashPattern":[41.153907775878906,41.153907775878906],"width":13.717944145202637,"position":0,"cap":0},"mask":0}}},"blur":0,"opacity":1,"name":"path","gid":"46B73E06-45B4-4976-B757-15DD5FD46CD7"},{"isHidden":false,"elementDescription":"(curve)","angle":0,"isLocked":false,"blendMode":0,"subElement":{"stylable":{"_0":{"subElement":{"abstractPath":{"_0":{"fillRule":0,"subElement":{"pathData":{"_0":{"subElement":{"neither":{}},"reversed":false,"closed":false,"nodes":[{"outPoint":[2160.6448974609375,76.960601806640625],"reflectionModeOverride":0,"anchorPoint":[2160.6448974609375,4849.4253845214844],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[2160.6448974609375,4849.4253845214844],"nextPoint":[0,0]},{"outPoint":[2160.6448974609375,76.960601806640625],"reflectionModeOverride":0,"anchorPoint":[2160.6448974609375,76.960601806640625],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[2160.6448974609375,76.960601806640625],"nextPoint":[0,0]},{"outPoint":[2168.3668972849846,76.960601806640625],"reflectionModeOverride":0,"anchorPoint":[2168.3668972849846,76.960601806640625],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[2168.3668972849846,76.960601806640625],"nextPoint":[0,0]}]}}},"strokeType":0}}},"strokeStyle":{"join":0,"color":{"b":0,"s":0,"h":0,"a":0.2955470085144043},"dashPattern":[76.809608459472656,76.809608459472656],"width":25.603200912475586,"position":0,"cap":0},"mask":0}}},"blur":0,"opacity":1,"name":"path","gid":"AAC1180E-A3A7-4D46-B062-954CAE2A3539"},{"isHidden":false,"elementDescription":"(curve)","angle":0,"isLocked":false,"blendMode":0,"subElement":{"stylable":{"_0":{"subElement":{"abstractPath":{"_0":{"fillRule":0,"subElement":{"pathData":{"_0":{"subElement":{"neither":{}},"reversed":false,"closed":false,"nodes":[{"outPoint":[3813.7818603515625,4849.4286804199219],"reflectionModeOverride":0,"anchorPoint":[3813.7818603515625,4849.4286804199219],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[3813.7818603515625,4849.4286804199219],"nextPoint":[0,0]},{"outPoint":[3813.7818603515625,4361.2115992719155],"reflectionModeOverride":0,"anchorPoint":[3813.7818603515625,4361.2115992719155],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[3813.7818603515625,4361.2115992719155],"nextPoint":[0,0]},{"outPoint":[3813.7818603515625,76.956207275390625],"reflectionModeOverride":0,"anchorPoint":[3813.7818603515625,76.956207275390625],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[3813.7818603515625,76.956207275390625],"nextPoint":[0,0]},{"outPoint":[3821.5038601756096,76.956207275390625],"reflectionModeOverride":0,"anchorPoint":[3821.5038601756096,76.956207275390625],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[3821.5038601756096,76.956207275390625],"nextPoint":[0,0]}]}}},"strokeType":0}}},"strokeStyle":{"join":0,"color":{"b":0,"s":0,"h":0,"a":0.2955470085144043},"dashPattern":[41.153907775878906,41.153907775878906],"width":13.717944145202637,"position":0,"cap":0},"mask":0}}},"blur":0,"opacity":1,"name":"path","gid":"7D7FAE92-7200-4368-B9E6-8C8BC91CAA97"},{"isHidden":false,"elementDescription":"(curve)","angle":0,"isLocked":false,"blendMode":0,"subElement":{"stylable":{"_0":{"subElement":{"abstractPath":{"_0":{"fillRule":0,"subElement":{"pathData":{"_0":{"subElement":{"neither":{}},"reversed":false,"closed":false,"nodes":[{"outPoint":[2970.1351318359375,76.960601806640625],"reflectionModeOverride":0,"anchorPoint":[2970.1351318359375,4849.4253845214844],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[2970.1351318359375,4849.4253845214844],"nextPoint":[0,0]},{"outPoint":[2970.1351318359375,76.960601806640625],"reflectionModeOverride":0,"anchorPoint":[2970.1351318359375,76.960601806640625],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[2970.1351318359375,76.960601806640625],"nextPoint":[0,0]},{"outPoint":[2977.857852101326,76.960601806640625],"reflectionModeOverride":0,"anchorPoint":[2977.857852101326,76.960601806640625],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[2977.857852101326,76.960601806640625],"nextPoint":[0,0]}]}}},"strokeType":0}}},"strokeStyle":{"join":0,"color":{"b":0,"s":0,"h":0,"a":0.2955470085144043},"dashPattern":[41.153907775878906,41.153907775878906],"width":13.717944145202637,"position":0,"cap":0},"mask":0}}},"blur":0,"opacity":1,"name":"path","gid":"4F5CC5B8-B99C-4B7E-B5A5-412A30BBB1CE"},{"isHidden":false,"elementDescription":"(curve)","angle":0,"isLocked":false,"blendMode":0,"subElement":{"stylable":{"_0":{"subElement":{"abstractPath":{"_0":{"fillRule":0,"subElement":{"pathData":{"_0":{"subElement":{"neither":{}},"reversed":false,"closed":false,"nodes":[{"outPoint":[1321.8211669921875,4852.3746643066406],"reflectionModeOverride":0,"anchorPoint":[1321.8211669921875,4852.3746643066406],"cornerRadius":0,"prevPoint":[-1.1368683772161603e-13,6.8212102632969618e-13],"inPoint":[1321.8211669921875,4852.3746643066406],"nextPoint":[-1.1368683772161603e-13,6.8212102632969618e-13]},{"outPoint":[1320.9411783978112,2593.63261410516],"reflectionModeOverride":0,"anchorPoint":[1320.9411783978112,2593.63261410516],"cornerRadius":0,"prevPoint":[-0.87998859437641386,-792.30290225226213],"inPoint":[1320.9411783978112,2593.63261410516],"nextPoint":[-0.87998859437641386,-792.30290225226213]}]}}},"strokeType":0}}},"strokeStyle":{"join":0,"color":{"b":0,"s":0,"h":0,"a":1},"dashPattern":[0,0,0,0],"width":25.603200912475586,"position":0,"cap":0},"mask":0}}},"blur":0,"opacity":1,"name":"path","gid":"60CD41B1-82C3-4313-85E2-97F5CD0A788F"},{"isHidden":false,"elementDescription":"(group)","angle":0,"isLocked":false,"blendMode":0,"subElement":{"group":{"_0":{"elements":[{"isHidden":false,"elementDescription":"(curve)","angle":0,"isLocked":false,"blendMode":0,"subElement":{"stylable":{"_0":{"subElement":{"abstractPath":{"_0":{"fillRule":0,"subElement":{"pathData":{"_0":{"subElement":{"neither":{}},"reversed":false,"closed":false,"nodes":[{"outPoint":[3810.9247922871095,4230.044763593909],"reflectionModeOverride":0,"anchorPoint":[3810.9247922871095,4230.044763593909],"cornerRadius":0,"prevPoint":[2489.103625294922,1389.7694034864874],"inPoint":[3810.9247922871095,4230.044763593909],"nextPoint":[2489.103625294922,1389.7694034864874]},{"outPoint":[3810.9247922871095,3090.3999882032845],"reflectionModeOverride":0,"anchorPoint":[3810.9247922871095,3090.3999882032845],"cornerRadius":0,"prevPoint":[2489.103625294922,1389.7694034864874],"inPoint":[3810.9247922871095,3090.3999882032845],"nextPoint":[2489.103625294922,1389.7694034864874]}]}}},"strokeType":0}}},"mask":0,"fill":{"color":{"_0":{"b":1,"s":0.49803918600082397,"h":0,"a":1}}},"strokeStyle":{"join":0,"color":{"b":0.75686275959014893,"s":1,"h":0.97236614742683591,"a":1},"dashPattern":[0,0,0,0],"width":25.916543960571289,"position":0,"cap":0}}}},"blur":0,"opacity":1,"name":"path","gid":"AE1B4FC3-A9DB-470F-BF61-3B8CB3358584"},{"isHidden":false,"elementDescription":"(curve)","angle":0,"isLocked":false,"blendMode":0,"subElement":{"stylable":{"_0":{"subElement":{"abstractPath":{"_0":{"fillRule":0,"subElement":{"pathData":{"_0":{"subElement":{"neither":{}},"reversed":false,"closed":false,"nodes":[{"outPoint":[3653.5236692402345,3097.210413007972],"reflectionModeOverride":0,"anchorPoint":[3653.5236692402345,3097.210413007972],"cornerRadius":0,"prevPoint":[2489.103625294922,1389.7694034864874],"inPoint":[3653.5236692402345,3097.210413007972],"nextPoint":[2489.103625294922,1389.7694034864874]},{"outPoint":[3968.3254690144045,3097.210413007972],"reflectionModeOverride":0,"anchorPoint":[3968.3254690144045,3097.210413007972],"cornerRadius":0,"prevPoint":[2489.103625294922,1389.7694034864874],"inPoint":[3968.3254690144045,3097.210413007972],"nextPoint":[2489.103625294922,1389.7694034864874]}]}}},"strokeType":0}}},"strokeStyle":{"join":0,"color":{"b":0.75686275959014893,"s":1,"h":0.97236614742683591,"a":1},"dashPattern":[0,0,0,0],"width":13.621031761169434,"position":0,"cap":0},"mask":0}}},"blur":0,"opacity":1,"name":"path","gid":"E06B0D8A-47EA-4272-8989-9264FAEBCCB0"},{"isHidden":false,"elementDescription":"(curve)","angle":0,"isLocked":false,"blendMode":0,"subElement":{"stylable":{"_0":{"subElement":{"abstractPath":{"_0":{"fillRule":0,"subElement":{"pathData":{"_0":{"subElement":{"neither":{}},"reversed":false,"closed":false,"nodes":[{"outPoint":[3653.5236692402345,4223.2343387892215],"reflectionModeOverride":0,"anchorPoint":[3653.5236692402345,4223.2343387892215],"cornerRadius":0,"prevPoint":[2489.103625294922,1389.7694034864874],"inPoint":[3653.5236692402345,4223.2343387892215],"nextPoint":[2489.103625294922,1389.7694034864874]},{"outPoint":[3968.3254690144045,4223.2343387892215],"reflectionModeOverride":0,"anchorPoint":[3968.3254690144045,4223.2343387892215],"cornerRadius":0,"prevPoint":[2489.103625294922,1389.7694034864874],"inPoint":[3968.3254690144045,4223.2343387892215],"nextPoint":[2489.103625294922,1389.7694034864874]}]}}},"strokeType":0}}},"strokeStyle":{"join":0,"color":{"b":0.75686275959014893,"s":1,"h":0.97236614742683591,"a":1},"dashPattern":[0,0,0,0],"width":13.621031761169434,"position":0,"cap":0},"mask":0}}},"blur":0,"opacity":1,"name":"path","gid":"523AAA04-FC78-4C23-A077-889061E0E6FD"}]}}},"blur":0,"opacity":1,"name":"(group)","gid":"5CF6C8B6-EB34-459A-9994-209DD6A01F17"},{"isHidden":false,"elementDescription":"(group)","angle":0,"isLocked":false,"blendMode":0,"subElement":{"group":{"_0":{"elements":[{"isHidden":false,"elementDescription":"(curve)","angle":0,"isLocked":false,"blendMode":0,"subElement":{"stylable":{"_0":{"fill":{"color":{"_0":{"b":0,"s":0,"h":0,"a":1}}},"subElement":{"abstractPath":{"_0":{"fillRule":0,"subElement":{"pathData":{"_0":{"subElement":{"neither":{}},"reversed":false,"closed":true,"nodes":[{"outPoint":[4427.2079872564645,4003.4804337320693],"reflectionModeOverride":0,"anchorPoint":[4427.2079872564645,4006.8075181132026],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4427.2079872564645,4006.8075181132026],"nextPoint":[0,0]},{"outPoint":[4419.6464318447979,3999.8508871344693],"reflectionModeOverride":0,"anchorPoint":[4423.5784406588646,3999.8508871344693],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4427.2079872564645,3999.8508871344693],"nextPoint":[0,0]},{"outPoint":[4419.6464318447979,4006.8075181132026],"reflectionModeOverride":0,"anchorPoint":[4419.6464318447979,4006.8075181132026],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4419.6464318447979,4003.4804337320693],"nextPoint":[0,0]},{"outPoint":[4419.6464318447979,4189.4946968590684],"reflectionModeOverride":0,"anchorPoint":[4419.6464318447979,4186.1676124779351],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4419.6464318447979,4186.1676124779351],"nextPoint":[0,0]},{"outPoint":[4427.2079872564645,4193.1242434566684],"reflectionModeOverride":0,"anchorPoint":[4423.5784406588646,4193.1242434566684],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4419.6464318447979,4193.1242434566684],"nextPoint":[0,0]},{"outPoint":[4427.2079872564645,4186.1676124779351],"reflectionModeOverride":0,"anchorPoint":[4427.2079872564645,4186.1676124779351],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4427.2079872564645,4189.4946968590684],"nextPoint":[0,0]}]}}},"strokeType":0}}},"mask":0}}},"blur":0,"opacity":1,"name":"path","gid":"F4B43EC2-AA9F-4D5F-A5D1-BB977ABD90DF"},{"isHidden":false,"elementDescription":"(curve)","angle":0,"isLocked":false,"blendMode":0,"subElement":{"stylable":{"_0":{"fill":{"color":{"_0":{"b":0,"s":0,"h":0,"a":1}}},"subElement":{"abstractPath":{"_0":{"fillRule":0,"subElement":{"pathData":{"_0":{"subElement":{"neither":{}},"reversed":false,"closed":true,"nodes":[{"outPoint":[4507.1037952586958,4016.4863090401359],"reflectionModeOverride":0,"anchorPoint":[4507.1037952586958,4021.3257045036025],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4507.1037952586958,4021.3257045036025],"nextPoint":[0,0]},{"outPoint":[4490.4683733530292,4028.5847976988025],"reflectionModeOverride":0,"anchorPoint":[4502.5668620116958,4016.1838468236692],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4507.1037952586958,4016.1838468236692],"nextPoint":[0,0]},{"outPoint":[4467.4812449015626,4028.5847976988025],"reflectionModeOverride":0,"anchorPoint":[4467.4812449015626,4028.5847976988025],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4473.5304892308959,4028.5847976988025],"nextPoint":[0,0]},{"outPoint":[4471.4132537156293,4034.6340420281358],"reflectionModeOverride":0,"anchorPoint":[4467.4812449015626,4034.6340420281358],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4467.4812449015626,4034.6340420281358],"nextPoint":[0,0]},{"outPoint":[4492.5856088682958,4029.4921843482025],"reflectionModeOverride":0,"anchorPoint":[4492.5856088682958,4029.4921843482025],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4482.6043557248959,4034.6340420281358],"nextPoint":[0,0]},{"outPoint":[4492.5856088682958,4136.563808977402],"reflectionModeOverride":0,"anchorPoint":[4492.5856088682958,4129.6071779986687],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4492.5856088682958,4129.6071779986687],"nextPoint":[0,0]},{"outPoint":[4474.7403380967626,4138.6810444926687],"reflectionModeOverride":0,"anchorPoint":[4474.7403380967626,4138.6810444926687],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4491.9806844353625,4138.6810444926687],"nextPoint":[0,0]},{"outPoint":[4468.6910937674293,4138.6810444926687],"reflectionModeOverride":0,"anchorPoint":[4468.6910937674293,4138.6810444926687],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4468.6910937674293,4138.6810444926687],"nextPoint":[0,0]},{"outPoint":[4475.3452625296959,4144.1253643890686],"reflectionModeOverride":0,"anchorPoint":[4468.6910937674293,4144.730288822002],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4468.6910937674293,4144.730288822002],"nextPoint":[0,0]},{"outPoint":[4507.4062574751624,4144.1253643890686],"reflectionModeOverride":0,"anchorPoint":[4499.8447020634958,4144.1253643890686],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4491.9806844353625,4144.1253643890686],"nextPoint":[0,0]},{"outPoint":[4530.9983103595623,4144.730288822002],"reflectionModeOverride":0,"anchorPoint":[4530.9983103595623,4144.730288822002],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4524.3441415972957,4144.1253643890686],"nextPoint":[0,0]},{"outPoint":[4530.9983103595623,4138.6810444926687],"reflectionModeOverride":0,"anchorPoint":[4530.9983103595623,4138.6810444926687],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4530.9983103595623,4138.6810444926687],"nextPoint":[0,0]},{"outPoint":[4507.4062574751624,4138.6810444926687],"reflectionModeOverride":0,"anchorPoint":[4524.949066030229,4138.6810444926687],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4524.949066030229,4138.6810444926687],"nextPoint":[0,0]},{"outPoint":[4507.1037952586958,4129.6071779986687],"reflectionModeOverride":0,"anchorPoint":[4507.1037952586958,4129.6071779986687],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4507.1037952586958,4136.563808977402],"nextPoint":[0,0]}]}}},"strokeType":0}}},"mask":0}}},"blur":0,"opacity":1,"name":"path","gid":"CB1F43A7-6FAA-4D0E-BFF4-7BAC2B8F5A20"},{"isHidden":false,"elementDescription":"(curve)","angle":0,"isLocked":false,"blendMode":0,"subElement":{"stylable":{"_0":{"fill":{"color":{"_0":{"b":0,"s":0,"h":0,"a":1}}},"subElement":{"abstractPath":{"_0":{"fillRule":0,"subElement":{"pathData":{"_0":{"subElement":{"neither":{}},"reversed":false,"closed":true,"nodes":[{"outPoint":[4585.9811562664181,4131.7244135139354],"reflectionModeOverride":0,"anchorPoint":[4585.9811562664181,4144.4278266055353],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4585.9811562664181,4167.1124928405352],"nextPoint":[0,0]},{"outPoint":[4567.2284988454849,4124.1628581022687],"reflectionModeOverride":0,"anchorPoint":[4573.5802053912848,4124.1628581022687],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4581.1417608029515,4124.1628581022687],"nextPoint":[0,0]},{"outPoint":[4563.2964900314182,4139.5884311420687],"reflectionModeOverride":0,"anchorPoint":[4563.2964900314182,4134.4465734621353],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4563.2964900314182,4129.0022535657354],"nextPoint":[0,0]},{"outPoint":[4575.6974409065515,4144.730288822002],"reflectionModeOverride":0,"anchorPoint":[4573.5802053912848,4144.730288822002],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4567.2284988454849,4144.730288822002],"nextPoint":[0,0]},{"outPoint":[4580.8392985864848,4141.7056666573353],"reflectionModeOverride":0,"anchorPoint":[4580.2343741535515,4142.3105910902686],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4578.4196008547515,4143.822902172602],"nextPoint":[0,0]},{"outPoint":[4581.4442230194181,4141.7056666573353],"reflectionModeOverride":0,"anchorPoint":[4581.1417608029515,4141.7056666573353],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4581.1417608029515,4141.7056666573353],"nextPoint":[0,0]},{"outPoint":[4581.4442230194181,4158.9460129959352],"reflectionModeOverride":0,"anchorPoint":[4581.4442230194181,4144.4278266055353],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4581.4442230194181,4141.7056666573353],"nextPoint":[0,0]},{"outPoint":[4566.3211121960849,4178.9085192827351],"reflectionModeOverride":0,"anchorPoint":[4568.4383477113515,4176.7912837674685],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4574.7900542571515,4170.4395772216685],"nextPoint":[0,0]},{"outPoint":[4566.3211121960849,4181.3282170144685],"reflectionModeOverride":0,"anchorPoint":[4566.3211121960849,4179.8159059321351],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4566.3211121960849,4179.2109814992018],"nextPoint":[0,0]},{"outPoint":[4570.2531210101515,4181.9331414474018],"reflectionModeOverride":0,"anchorPoint":[4568.1358854948849,4181.9331414474018],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4567.2284988454849,4181.9331414474018],"nextPoint":[0,0]}]}}},"strokeType":0}}},"mask":0}}},"blur":0,"opacity":1,"name":"path","gid":"041B6709-52F0-4019-AEDE-A2FAE3AFF25C"},{"isHidden":false,"elementDescription":"(curve)","angle":0,"isLocked":false,"blendMode":0,"subElement":{"stylable":{"_0":{"fill":{"color":{"_0":{"b":0,"s":0,"h":0,"a":1}}},"subElement":{"abstractPath":{"_0":{"fillRule":0,"subElement":{"pathData":{"_0":{"subElement":{"neither":{}},"reversed":false,"closed":true,"nodes":[{"outPoint":[4689.2395121313748,4016.4863090401359],"reflectionModeOverride":0,"anchorPoint":[4689.2395121313748,4021.3257045036025],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4689.2395121313748,4021.3257045036025],"nextPoint":[0,0]},{"outPoint":[4672.6040902257082,4028.5847976988025],"reflectionModeOverride":0,"anchorPoint":[4684.7025788843748,4016.1838468236692],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4689.2395121313748,4016.1838468236692],"nextPoint":[0,0]},{"outPoint":[4649.6169617742416,4028.5847976988025],"reflectionModeOverride":0,"anchorPoint":[4649.6169617742416,4028.5847976988025],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4655.666206103575,4028.5847976988025],"nextPoint":[0,0]},{"outPoint":[4653.5489705883083,4034.6340420281358],"reflectionModeOverride":0,"anchorPoint":[4649.6169617742416,4034.6340420281358],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4649.6169617742416,4034.6340420281358],"nextPoint":[0,0]},{"outPoint":[4674.7213257409749,4029.4921843482025],"reflectionModeOverride":0,"anchorPoint":[4674.7213257409749,4029.4921843482025],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4664.7400725975749,4034.6340420281358],"nextPoint":[0,0]},{"outPoint":[4674.7213257409749,4136.563808977402],"reflectionModeOverride":0,"anchorPoint":[4674.7213257409749,4129.6071779986687],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4674.7213257409749,4129.6071779986687],"nextPoint":[0,0]},{"outPoint":[4656.8760549694416,4138.6810444926687],"reflectionModeOverride":0,"anchorPoint":[4656.8760549694416,4138.6810444926687],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4674.1164013080415,4138.6810444926687],"nextPoint":[0,0]},{"outPoint":[4650.8268106401083,4138.6810444926687],"reflectionModeOverride":0,"anchorPoint":[4650.8268106401083,4138.6810444926687],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4650.8268106401083,4138.6810444926687],"nextPoint":[0,0]},{"outPoint":[4657.4809794023749,4144.1253643890686],"reflectionModeOverride":0,"anchorPoint":[4650.8268106401083,4144.730288822002],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4650.8268106401083,4144.730288822002],"nextPoint":[0,0]},{"outPoint":[4689.5419743478415,4144.1253643890686],"reflectionModeOverride":0,"anchorPoint":[4681.9804189361748,4144.1253643890686],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4674.1164013080415,4144.1253643890686],"nextPoint":[0,0]},{"outPoint":[4713.1340272322414,4144.730288822002],"reflectionModeOverride":0,"anchorPoint":[4713.1340272322414,4144.730288822002],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4706.4798584699747,4144.1253643890686],"nextPoint":[0,0]},{"outPoint":[4713.1340272322414,4138.6810444926687],"reflectionModeOverride":0,"anchorPoint":[4713.1340272322414,4138.6810444926687],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4713.1340272322414,4138.6810444926687],"nextPoint":[0,0]},{"outPoint":[4689.5419743478415,4138.6810444926687],"reflectionModeOverride":0,"anchorPoint":[4707.084782902908,4138.6810444926687],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4707.084782902908,4138.6810444926687],"nextPoint":[0,0]},{"outPoint":[4689.2395121313748,4129.6071779986687],"reflectionModeOverride":0,"anchorPoint":[4689.2395121313748,4129.6071779986687],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4689.2395121313748,4136.563808977402],"nextPoint":[0,0]}]}}},"strokeType":0}}},"mask":0}}},"blur":0,"opacity":1,"name":"path","gid":"C07C3119-60FD-45EF-A855-2440D7361605"},{"isHidden":false,"elementDescription":"(curve)","angle":0,"isLocked":false,"blendMode":0,"subElement":{"stylable":{"_0":{"fill":{"color":{"_0":{"b":0,"s":0,"h":0,"a":1}}},"subElement":{"abstractPath":{"_0":{"fillRule":0,"subElement":{"pathData":{"_0":{"subElement":{"neither":{}},"reversed":false,"closed":true,"nodes":[{"outPoint":[4768.1165777658389,4131.7244135139354],"reflectionModeOverride":0,"anchorPoint":[4768.1165777658389,4144.4278266055353],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4768.1165777658389,4167.1124928405352],"nextPoint":[0,0]},{"outPoint":[4749.3639203449056,4124.1628581022687],"reflectionModeOverride":0,"anchorPoint":[4755.7156268907056,4124.1628581022687],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4763.2771823023722,4124.1628581022687],"nextPoint":[0,0]},{"outPoint":[4745.431911530839,4139.5884311420687],"reflectionModeOverride":0,"anchorPoint":[4745.431911530839,4134.4465734621353],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4745.431911530839,4129.0022535657354],"nextPoint":[0,0]},{"outPoint":[4757.8328624059723,4144.730288822002],"reflectionModeOverride":0,"anchorPoint":[4755.7156268907056,4144.730288822002],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4749.3639203449056,4144.730288822002],"nextPoint":[0,0]},{"outPoint":[4762.9747200859056,4141.7056666573353],"reflectionModeOverride":0,"anchorPoint":[4762.3697956529722,4142.3105910902686],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4760.5550223541723,4143.822902172602],"nextPoint":[0,0]},{"outPoint":[4763.5796445188389,4141.7056666573353],"reflectionModeOverride":0,"anchorPoint":[4763.2771823023722,4141.7056666573353],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4763.2771823023722,4141.7056666573353],"nextPoint":[0,0]},{"outPoint":[4763.5796445188389,4158.9460129959352],"reflectionModeOverride":0,"anchorPoint":[4763.5796445188389,4144.4278266055353],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4763.5796445188389,4141.7056666573353],"nextPoint":[0,0]},{"outPoint":[4748.4565336955056,4178.9085192827351],"reflectionModeOverride":0,"anchorPoint":[4750.5737692107723,4176.7912837674685],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4756.9254757565723,4170.4395772216685],"nextPoint":[0,0]},{"outPoint":[4748.4565336955056,4181.3282170144685],"reflectionModeOverride":0,"anchorPoint":[4748.4565336955056,4179.8159059321351],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4748.4565336955056,4179.2109814992018],"nextPoint":[0,0]},{"outPoint":[4752.3885425095723,4181.9331414474018],"reflectionModeOverride":0,"anchorPoint":[4750.2713069943056,4181.9331414474018],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4749.3639203449056,4181.9331414474018],"nextPoint":[0,0]}]}}},"strokeType":0}}},"mask":0}}},"blur":0,"opacity":1,"name":"path","gid":"5EC356E1-8F47-4A29-8FEE-63EF2CC7D012"},{"isHidden":false,"elementDescription":"(curve)","angle":0,"isLocked":false,"blendMode":0,"subElement":{"stylable":{"_0":{"fill":{"color":{"_0":{"b":0,"s":0,"h":0,"a":1}}},"subElement":{"abstractPath":{"_0":{"fillRule":0,"subElement":{"pathData":{"_0":{"subElement":{"neither":{}},"reversed":false,"closed":true,"nodes":[{"outPoint":[4871.3749336307956,4016.4863090401359],"reflectionModeOverride":0,"anchorPoint":[4871.3749336307956,4021.3257045036025],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4871.3749336307956,4021.3257045036025],"nextPoint":[0,0]},{"outPoint":[4854.739511725129,4028.5847976988025],"reflectionModeOverride":0,"anchorPoint":[4866.8380003837956,4016.1838468236692],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4871.3749336307956,4016.1838468236692],"nextPoint":[0,0]},{"outPoint":[4831.7523832736624,4028.5847976988025],"reflectionModeOverride":0,"anchorPoint":[4831.7523832736624,4028.5847976988025],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4837.8016276029957,4028.5847976988025],"nextPoint":[0,0]},{"outPoint":[4835.6843920877291,4034.6340420281358],"reflectionModeOverride":0,"anchorPoint":[4831.7523832736624,4034.6340420281358],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4831.7523832736624,4034.6340420281358],"nextPoint":[0,0]},{"outPoint":[4856.8567472403956,4029.4921843482025],"reflectionModeOverride":0,"anchorPoint":[4856.8567472403956,4029.4921843482025],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4846.8754940969957,4034.6340420281358],"nextPoint":[0,0]},{"outPoint":[4856.8567472403956,4136.563808977402],"reflectionModeOverride":0,"anchorPoint":[4856.8567472403956,4129.6071779986687],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4856.8567472403956,4129.6071779986687],"nextPoint":[0,0]},{"outPoint":[4839.0114764688624,4138.6810444926687],"reflectionModeOverride":0,"anchorPoint":[4839.0114764688624,4138.6810444926687],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4856.2518228074623,4138.6810444926687],"nextPoint":[0,0]},{"outPoint":[4832.9622321395291,4138.6810444926687],"reflectionModeOverride":0,"anchorPoint":[4832.9622321395291,4138.6810444926687],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4832.9622321395291,4138.6810444926687],"nextPoint":[0,0]},{"outPoint":[4839.6164009017957,4144.1253643890686],"reflectionModeOverride":0,"anchorPoint":[4832.9622321395291,4144.730288822002],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4832.9622321395291,4144.730288822002],"nextPoint":[0,0]},{"outPoint":[4871.6773958472622,4144.1253643890686],"reflectionModeOverride":0,"anchorPoint":[4864.1158404355956,4144.1253643890686],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4856.2518228074623,4144.1253643890686],"nextPoint":[0,0]},{"outPoint":[4895.2694487316621,4144.730288822002],"reflectionModeOverride":0,"anchorPoint":[4895.2694487316621,4144.730288822002],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4888.6152799693955,4144.1253643890686],"nextPoint":[0,0]},{"outPoint":[4895.2694487316621,4138.6810444926687],"reflectionModeOverride":0,"anchorPoint":[4895.2694487316621,4138.6810444926687],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4895.2694487316621,4138.6810444926687],"nextPoint":[0,0]},{"outPoint":[4871.6773958472622,4138.6810444926687],"reflectionModeOverride":0,"anchorPoint":[4889.2202044023288,4138.6810444926687],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4889.2202044023288,4138.6810444926687],"nextPoint":[0,0]},{"outPoint":[4871.3749336307956,4129.6071779986687],"reflectionModeOverride":0,"anchorPoint":[4871.3749336307956,4129.6071779986687],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4871.3749336307956,4136.563808977402],"nextPoint":[0,0]}]}}},"strokeType":0}}},"mask":0}}},"blur":0,"opacity":1,"name":"path","gid":"934179D8-552F-4194-92DF-B2E397FC10D2"},{"isHidden":false,"elementDescription":"(curve)","angle":0,"isLocked":false,"blendMode":0,"subElement":{"stylable":{"_0":{"fill":{"color":{"_0":{"b":0,"s":0,"h":0,"a":1}}},"subElement":{"abstractPath":{"_0":{"fillRule":0,"subElement":{"pathData":{"_0":{"subElement":{"neither":{}},"reversed":false,"closed":true,"nodes":[{"outPoint":[4950.2522946385179,4131.7244135139354],"reflectionModeOverride":0,"anchorPoint":[4950.2522946385179,4144.4278266055353],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4950.2522946385179,4167.1124928405352],"nextPoint":[0,0]},{"outPoint":[4931.4996372175847,4124.1628581022687],"reflectionModeOverride":0,"anchorPoint":[4937.8513437633846,4124.1628581022687],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4945.4128991750513,4124.1628581022687],"nextPoint":[0,0]},{"outPoint":[4927.567628403518,4139.5884311420687],"reflectionModeOverride":0,"anchorPoint":[4927.567628403518,4134.4465734621353],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4927.567628403518,4129.0022535657354],"nextPoint":[0,0]},{"outPoint":[4939.9685792786513,4144.730288822002],"reflectionModeOverride":0,"anchorPoint":[4937.8513437633846,4144.730288822002],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4931.4996372175847,4144.730288822002],"nextPoint":[0,0]},{"outPoint":[4945.1104369585846,4141.7056666573353],"reflectionModeOverride":0,"anchorPoint":[4944.5055125256513,4142.3105910902686],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4942.6907392268513,4143.822902172602],"nextPoint":[0,0]},{"outPoint":[4945.7153613915179,4141.7056666573353],"reflectionModeOverride":0,"anchorPoint":[4945.4128991750513,4141.7056666573353],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4945.4128991750513,4141.7056666573353],"nextPoint":[0,0]},{"outPoint":[4945.7153613915179,4158.9460129959352],"reflectionModeOverride":0,"anchorPoint":[4945.7153613915179,4144.4278266055353],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4945.7153613915179,4141.7056666573353],"nextPoint":[0,0]},{"outPoint":[4930.5922505681847,4178.9085192827351],"reflectionModeOverride":0,"anchorPoint":[4932.7094860834513,4176.7912837674685],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4939.0611926292513,4170.4395772216685],"nextPoint":[0,0]},{"outPoint":[4930.5922505681847,4181.3282170144685],"reflectionModeOverride":0,"anchorPoint":[4930.5922505681847,4179.8159059321351],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4930.5922505681847,4179.2109814992018],"nextPoint":[0,0]},{"outPoint":[4934.5242593822513,4181.9331414474018],"reflectionModeOverride":0,"anchorPoint":[4932.4070238669847,4181.9331414474018],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4931.4996372175847,4181.9331414474018],"nextPoint":[0,0]}]}}},"strokeType":0}}},"mask":0}}},"blur":0,"opacity":1,"name":"path","gid":"00EAA162-C094-421B-8D05-49CF4DC17455"},{"isHidden":false,"elementDescription":"(curve)","angle":0,"isLocked":false,"blendMode":0,"subElement":{"stylable":{"_0":{"fill":{"color":{"_0":{"b":0,"s":0,"h":0,"a":1}}},"subElement":{"abstractPath":{"_0":{"fillRule":0,"subElement":{"pathData":{"_0":{"subElement":{"neither":{}},"reversed":false,"closed":true,"nodes":[{"outPoint":[5053.5103551302163,4016.4863090401359],"reflectionModeOverride":0,"anchorPoint":[5053.5103551302163,4021.3257045036025],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5053.5103551302163,4021.3257045036025],"nextPoint":[0,0]},{"outPoint":[5036.8749332245497,4028.5847976988025],"reflectionModeOverride":0,"anchorPoint":[5048.9734218832164,4016.1838468236692],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5053.5103551302163,4016.1838468236692],"nextPoint":[0,0]},{"outPoint":[5013.8878047730832,4028.5847976988025],"reflectionModeOverride":0,"anchorPoint":[5013.8878047730832,4028.5847976988025],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5019.9370491024165,4028.5847976988025],"nextPoint":[0,0]},{"outPoint":[5017.8198135871498,4034.6340420281358],"reflectionModeOverride":0,"anchorPoint":[5013.8878047730832,4034.6340420281358],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5013.8878047730832,4034.6340420281358],"nextPoint":[0,0]},{"outPoint":[5038.9921687398164,4029.4921843482025],"reflectionModeOverride":0,"anchorPoint":[5038.9921687398164,4029.4921843482025],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5029.0109155964165,4034.6340420281358],"nextPoint":[0,0]},{"outPoint":[5038.9921687398164,4136.563808977402],"reflectionModeOverride":0,"anchorPoint":[5038.9921687398164,4129.6071779986687],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5038.9921687398164,4129.6071779986687],"nextPoint":[0,0]},{"outPoint":[5021.1468979682832,4138.6810444926687],"reflectionModeOverride":0,"anchorPoint":[5021.1468979682832,4138.6810444926687],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5038.3872443068831,4138.6810444926687],"nextPoint":[0,0]},{"outPoint":[5015.0976536389499,4138.6810444926687],"reflectionModeOverride":0,"anchorPoint":[5015.0976536389499,4138.6810444926687],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5015.0976536389499,4138.6810444926687],"nextPoint":[0,0]},{"outPoint":[5021.7518224012165,4144.1253643890686],"reflectionModeOverride":0,"anchorPoint":[5015.0976536389499,4144.730288822002],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5015.0976536389499,4144.730288822002],"nextPoint":[0,0]},{"outPoint":[5053.812817346683,4144.1253643890686],"reflectionModeOverride":0,"anchorPoint":[5046.2512619350164,4144.1253643890686],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5038.3872443068831,4144.1253643890686],"nextPoint":[0,0]},{"outPoint":[5077.4048702310829,4144.730288822002],"reflectionModeOverride":0,"anchorPoint":[5077.4048702310829,4144.730288822002],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5070.7507014688163,4144.1253643890686],"nextPoint":[0,0]},{"outPoint":[5077.4048702310829,4138.6810444926687],"reflectionModeOverride":0,"anchorPoint":[5077.4048702310829,4138.6810444926687],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5077.4048702310829,4138.6810444926687],"nextPoint":[0,0]},{"outPoint":[5053.812817346683,4138.6810444926687],"reflectionModeOverride":0,"anchorPoint":[5071.3556259017496,4138.6810444926687],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5071.3556259017496,4138.6810444926687],"nextPoint":[0,0]},{"outPoint":[5053.5103551302163,4129.6071779986687],"reflectionModeOverride":0,"anchorPoint":[5053.5103551302163,4129.6071779986687],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5053.5103551302163,4136.563808977402],"nextPoint":[0,0]}]}}},"strokeType":0}}},"mask":0}}},"blur":0,"opacity":1,"name":"path","gid":"8C546831-1802-4B84-8761-64D3C43C12E2"},{"isHidden":false,"elementDescription":"(curve)","angle":0,"isLocked":false,"blendMode":0,"subElement":{"stylable":{"_0":{"fill":{"color":{"_0":{"b":0,"s":0,"h":0,"a":1}}},"subElement":{"abstractPath":{"_0":{"fillRule":0,"subElement":{"pathData":{"_0":{"subElement":{"neither":{}},"reversed":false,"closed":true,"nodes":[{"outPoint":[5146.603440311872,4097.5461830532022],"reflectionModeOverride":0,"anchorPoint":[5145.696053662472,4099.6634185684688],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5145.696053662472,4099.6634185684688],"nextPoint":[0,0]},{"outPoint":[5146.603440311872,4096.0338719708689],"reflectionModeOverride":0,"anchorPoint":[5146.603440311872,4096.3363341873355],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5146.603440311872,4096.9412586202689],"nextPoint":[0,0]},{"outPoint":[5145.696053662472,4093.3117120226689],"reflectionModeOverride":0,"anchorPoint":[5145.696053662472,4093.3117120226689],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5146.603440311872,4095.4289475379355],"nextPoint":[0,0]},{"outPoint":[5110.9128987688055,4001.060736000336],"reflectionModeOverride":0,"anchorPoint":[5112.1227476346721,4004.3878203814693],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5112.1227476346721,4004.3878203814693],"nextPoint":[0,0]},{"outPoint":[5105.4685788724055,3999.8508871344693],"reflectionModeOverride":0,"anchorPoint":[5107.5858143876721,3999.8508871344693],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5109.7030499029388,3999.8508871344693],"nextPoint":[0,0]},{"outPoint":[5103.6538055736055,4004.3878203814693],"reflectionModeOverride":0,"anchorPoint":[5103.6538055736055,4003.782895948536],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5103.6538055736055,4001.6656604332693],"nextPoint":[0,0]},{"outPoint":[5104.5611922230055,4006.8075181132026],"reflectionModeOverride":0,"anchorPoint":[5104.5611922230055,4006.8075181132026],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5103.6538055736055,4004.6902825979359],"nextPoint":[0,0]},{"outPoint":[5138.7394226837387,4096.3363341873355],"reflectionModeOverride":0,"anchorPoint":[5138.7394226837387,4096.3363341873355],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5138.7394226837387,4096.3363341873355],"nextPoint":[0,0]},{"outPoint":[5103.6538055736055,4187.6799235602684],"reflectionModeOverride":0,"anchorPoint":[5104.5611922230055,4185.5626880450018],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5104.5611922230055,4185.5626880450018],"nextPoint":[0,0]},{"outPoint":[5103.6538055736055,4191.3094701578684],"reflectionModeOverride":0,"anchorPoint":[5103.6538055736055,4189.1922346426018],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5103.6538055736055,4188.2848479932018],"nextPoint":[0,0]},{"outPoint":[5110.0055121194055,4193.1242434566684],"reflectionModeOverride":0,"anchorPoint":[5107.5858143876721,4193.1242434566684],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5105.4685788724055,4193.1242434566684],"nextPoint":[0,0]},{"outPoint":[5111.5178232017388,4189.1922346426018],"reflectionModeOverride":0,"anchorPoint":[5111.5178232017388,4189.1922346426018],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5110.9128987688055,4191.0070079414018],"nextPoint":[0,0]}]}}},"strokeType":0}}},"mask":0}}},"blur":0,"opacity":1,"name":"path","gid":"02A56B0B-50F5-42AD-99F7-27E39BCA55B9"}]}}},"blur":0,"opacity":1,"name":"g","gid":"21F82A7F-53FD-4DD2-A150-DB36E31ECD04"},{"isHidden":false,"elementDescription":"(group)","angle":0,"isLocked":false,"blendMode":0,"subElement":{"group":{"_0":{"elements":[{"isHidden":false,"elementDescription":"(curve)","angle":0,"isLocked":false,"blendMode":0,"subElement":{"stylable":{"_0":{"fill":{"color":{"_0":{"b":0,"s":0,"h":0,"a":1}}},"subElement":{"abstractPath":{"_0":{"fillRule":0,"subElement":{"pathData":{"_0":{"subElement":{"neither":{}},"reversed":false,"closed":true,"nodes":[{"outPoint":[4427.2079872564645,3292.928126603163],"reflectionModeOverride":0,"anchorPoint":[4427.2079872564645,3296.2552109842964],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4427.2079872564645,3296.2552109842964],"nextPoint":[0,0]},{"outPoint":[4419.6464318447979,3289.2985800055631],"reflectionModeOverride":0,"anchorPoint":[4423.5784406588646,3289.2985800055631],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4427.2079872564645,3289.2985800055631],"nextPoint":[0,0]},{"outPoint":[4419.6464318447979,3296.2552109842964],"reflectionModeOverride":0,"anchorPoint":[4419.6464318447979,3296.2552109842964],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4419.6464318447979,3292.928126603163],"nextPoint":[0,0]},{"outPoint":[4419.6464318447979,3478.9423897301622],"reflectionModeOverride":0,"anchorPoint":[4419.6464318447979,3475.6153053490289],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4419.6464318447979,3475.6153053490289],"nextPoint":[0,0]},{"outPoint":[4427.2079872564645,3482.5719363277622],"reflectionModeOverride":0,"anchorPoint":[4423.5784406588646,3482.5719363277622],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4419.6464318447979,3482.5719363277622],"nextPoint":[0,0]},{"outPoint":[4427.2079872564645,3475.6153053490289],"reflectionModeOverride":0,"anchorPoint":[4427.2079872564645,3475.6153053490289],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4427.2079872564645,3478.9423897301622],"nextPoint":[0,0]}]}}},"strokeType":0}}},"mask":0}}},"blur":0,"opacity":1,"name":"path","gid":"A251727A-B6A1-4F3A-AF3B-EE81CE6A2A10"},{"isHidden":false,"elementDescription":"(curve)","angle":0,"isLocked":false,"blendMode":0,"subElement":{"stylable":{"_0":{"fill":{"color":{"_0":{"b":0,"s":0,"h":0,"a":1}}},"subElement":{"abstractPath":{"_0":{"fillRule":0,"subElement":{"compoundPathData":{"_0":{"subpaths":[{"isHidden":false,"elementDescription":"(curve)","angle":0,"isLocked":false,"blendMode":0,"subElement":{"stylable":{"_0":{"subElement":{"abstractPath":{"_0":{"fillRule":0,"subElement":{"pathData":{"_0":{"subElement":{"neither":{}},"reversed":false,"closed":true,"nodes":[{"outPoint":[4538.8623279876956,3357.0501164940961],"reflectionModeOverride":0,"anchorPoint":[4538.8623279876956,3372.475689533896],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4538.8623279876956,3387.5988003572293],"nextPoint":[0,0]},{"outPoint":[4522.5293682984957,3308.6561618594296],"reflectionModeOverride":0,"anchorPoint":[4531.300772576029,3327.4088192803629],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4537.9549413382956,3341.6245434542961],"nextPoint":[0,0]},{"outPoint":[4486.8388267554292,3305.631539694763],"reflectionModeOverride":0,"anchorPoint":[4498.6348531976291,3305.631539694763],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4506.4988708257624,3305.631539694763],"nextPoint":[0,0]},{"outPoint":[4458.7098406240293,3341.9270056707628],"reflectionModeOverride":0,"anchorPoint":[4464.7590849533626,3328.6186681462295],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4472.9255647979626,3310.7733973746963],"nextPoint":[0,0]},{"outPoint":[4457.8024539746293,3386.9938759242959],"reflectionModeOverride":0,"anchorPoint":[4457.8024539746293,3372.475689533896],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4457.8024539746293,3357.0501164940961],"nextPoint":[0,0]},{"outPoint":[4474.7403380967626,3434.4804439095624],"reflectionModeOverride":0,"anchorPoint":[4466.5738582521626,3419.0548708697625],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4458.4073784075626,3404.2342222628959],"nextPoint":[0,0]},{"outPoint":[4508.6161063410291,3438.412452723629],"reflectionModeOverride":0,"anchorPoint":[4498.3323909811625,3438.412452723629],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4488.9560622706958,3438.412452723629],"nextPoint":[0,0]},{"outPoint":[4537.9549413382956,3402.7219111805625],"reflectionModeOverride":0,"anchorPoint":[4531.9056970089623,3416.0302487050958],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4523.4367549478957,3434.4804439095624],"nextPoint":[0,0]}]}}},"strokeType":0}}},"mask":0}}},"blur":0,"opacity":1,"name":"(curve)","gid":"FE0C419A-F5E8-4E4D-B335-B9702ADC571E"},{"isHidden":false,"elementDescription":"(curve)","angle":0,"isLocked":false,"blendMode":0,"subElement":{"stylable":{"_0":{"subElement":{"abstractPath":{"_0":{"fillRule":0,"subElement":{"pathData":{"_0":{"subElement":{"neither":{}},"reversed":false,"closed":true,"nodes":[{"outPoint":[4490.7708355694958,3434.1779816930957],"reflectionModeOverride":0,"anchorPoint":[4498.3323909811625,3434.1779816930957],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4507.1037952586958,3434.1779816930957],"nextPoint":[0,0]},{"outPoint":[4473.8329514473626,3399.3948267994292],"reflectionModeOverride":0,"anchorPoint":[4475.9501869626292,3410.8883910251625],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4479.2772713437625,3429.3385862296291],"nextPoint":[0,0]},{"outPoint":[4473.8329514473626,3357.6550409270294],"reflectionModeOverride":0,"anchorPoint":[4473.8329514473626,3370.0559918021627],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4473.8329514473626,3381.549556027896],"nextPoint":[0,0]},{"outPoint":[4478.9748091272959,3311.6807840240963],"reflectionModeOverride":0,"anchorPoint":[4475.3452625296959,3334.6679124755628],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4473.8329514473626,3344.9516278354295],"nextPoint":[0,0]},{"outPoint":[4504.6840975269624,3309.8660107252963],"reflectionModeOverride":0,"anchorPoint":[4498.3323909811625,3309.8660107252963],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4493.4929955176958,3309.8660107252963],"nextPoint":[0,0]},{"outPoint":[4523.134292731429,3343.4393167530961],"reflectionModeOverride":0,"anchorPoint":[4521.0170572161624,3332.5506769602962],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4517.3875106185624,3313.4955573228963],"nextPoint":[0,0]},{"outPoint":[4523.134292731429,3384.5741781925626],"reflectionModeOverride":0,"anchorPoint":[4523.134292731429,3370.0559918021627],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4523.134292731429,3357.9575031434961],"nextPoint":[0,0]},{"outPoint":[4517.9924350514957,3428.4311995802291],"reflectionModeOverride":0,"anchorPoint":[4521.0170572161624,3409.9810043757625],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4523.134292731429,3397.5800535006292],"nextPoint":[0,0]}]}}},"strokeType":0}}},"mask":0}}},"blur":0,"opacity":1,"name":"(curve)","gid":"DBB70017-1D88-43A5-8E0C-F232B4F57575"}]}}},"strokeType":0}}},"mask":0}}},"blur":0,"opacity":1,"name":"path","gid":"F9FADB14-C668-475C-BEE1-DCACDCD8C2D6"},{"isHidden":false,"elementDescription":"(curve)","angle":0,"isLocked":false,"blendMode":0,"subElement":{"stylable":{"_0":{"fill":{"color":{"_0":{"b":0,"s":0,"h":0,"a":1}}},"subElement":{"abstractPath":{"_0":{"fillRule":0,"subElement":{"pathData":{"_0":{"subElement":{"neither":{}},"reversed":false,"closed":true,"nodes":[{"outPoint":[4585.9811562664181,3421.1721063850291],"reflectionModeOverride":0,"anchorPoint":[4585.9811562664181,3433.8755194766291],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4585.9811562664181,3456.5601857116289],"nextPoint":[0,0]},{"outPoint":[4567.2284988454849,3413.6105509733625],"reflectionModeOverride":0,"anchorPoint":[4573.5802053912848,3413.6105509733625],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4581.1417608029515,3413.6105509733625],"nextPoint":[0,0]},{"outPoint":[4563.2964900314182,3429.0361240131624],"reflectionModeOverride":0,"anchorPoint":[4563.2964900314182,3423.8942663332291],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4563.2964900314182,3418.4499464368291],"nextPoint":[0,0]},{"outPoint":[4575.6974409065515,3434.1779816930957],"reflectionModeOverride":0,"anchorPoint":[4573.5802053912848,3434.1779816930957],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4567.2284988454849,3434.1779816930957],"nextPoint":[0,0]},{"outPoint":[4580.8392985864848,3431.1533595284291],"reflectionModeOverride":0,"anchorPoint":[4580.2343741535515,3431.7582839613624],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4578.4196008547515,3433.2705950436957],"nextPoint":[0,0]},{"outPoint":[4581.4442230194181,3431.1533595284291],"reflectionModeOverride":0,"anchorPoint":[4581.1417608029515,3431.1533595284291],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4581.1417608029515,3431.1533595284291],"nextPoint":[0,0]},{"outPoint":[4581.4442230194181,3448.393705867029],"reflectionModeOverride":0,"anchorPoint":[4581.4442230194181,3433.8755194766291],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4581.4442230194181,3431.1533595284291],"nextPoint":[0,0]},{"outPoint":[4566.3211121960849,3468.3562121538289],"reflectionModeOverride":0,"anchorPoint":[4568.4383477113515,3466.2389766385622],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4574.7900542571515,3459.8872700927623],"nextPoint":[0,0]},{"outPoint":[4566.3211121960849,3470.7759098855622],"reflectionModeOverride":0,"anchorPoint":[4566.3211121960849,3469.2635988032289],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4566.3211121960849,3468.6586743702956],"nextPoint":[0,0]},{"outPoint":[4570.2531210101515,3471.3808343184955],"reflectionModeOverride":0,"anchorPoint":[4568.1358854948849,3471.3808343184955],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4567.2284988454849,3471.3808343184955],"nextPoint":[0,0]}]}}},"strokeType":0}}},"mask":0}}},"blur":0,"opacity":1,"name":"path","gid":"D5845EE6-84A2-4F10-B9A1-0248C79C29B6"},{"isHidden":false,"elementDescription":"(curve)","angle":0,"isLocked":false,"blendMode":0,"subElement":{"stylable":{"_0":{"fill":{"color":{"_0":{"b":0,"s":0,"h":0,"a":1}}},"subElement":{"abstractPath":{"_0":{"fillRule":0,"subElement":{"pathData":{"_0":{"subElement":{"neither":{}},"reversed":false,"closed":true,"nodes":[{"outPoint":[4656.8760549694416,3419.3573330862291],"reflectionModeOverride":0,"anchorPoint":[4656.8760549694416,3419.3573330862291],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4656.8760549694416,3419.3573330862291],"nextPoint":[0,0]},{"outPoint":[4707.3872451193747,3372.7781517503627],"reflectionModeOverride":0,"anchorPoint":[4677.4434856891748,3399.3948267994292],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4677.4434856891748,3399.3948267994292],"nextPoint":[0,0]},{"outPoint":[4718.880809345108,3321.0571127345629],"reflectionModeOverride":0,"anchorPoint":[4718.880809345108,3343.1368545366295],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4718.880809345108,3362.494436390496],"nextPoint":[0,0]},{"outPoint":[4656.2711305365083,3305.631539694763],"reflectionModeOverride":0,"anchorPoint":[4678.0484101221082,3305.631539694763],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4701.6404630065081,3305.631539694763],"nextPoint":[0,0]},{"outPoint":[4642.055406362575,3351.3033343812294],"reflectionModeOverride":0,"anchorPoint":[4642.055406362575,3340.7171568048961],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4642.055406362575,3323.4768104662962],"nextPoint":[0,0]},{"outPoint":[4655.666206103575,3351.3033343812294],"reflectionModeOverride":0,"anchorPoint":[4652.3391217224416,3351.3033343812294],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4651.7341972895083,3351.3033343812294],"nextPoint":[0,0]},{"outPoint":[4662.3203748658416,3336.1802235578962],"reflectionModeOverride":0,"anchorPoint":[4662.3203748658416,3341.0196190213628],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4662.3203748658416,3349.1860988659628],"nextPoint":[0,0]},{"outPoint":[4650.5243484236416,3331.0383658779629],"reflectionModeOverride":0,"anchorPoint":[4652.036659505975,3331.0383658779629],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4658.6908282682416,3331.0383658779629],"nextPoint":[0,0]},{"outPoint":[4653.851432804775,3318.6374150028296],"reflectionModeOverride":0,"anchorPoint":[4649.6169617742416,3331.3408280944295],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4650.221886207175,3331.0383658779629],"nextPoint":[0,0]},{"outPoint":[4693.1715209454414,3311.6807840240963],"reflectionModeOverride":0,"anchorPoint":[4675.6287123903749,3311.6807840240963],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4664.4376103811082,3311.6807840240963],"nextPoint":[0,0]},{"outPoint":[4701.3380007900414,3358.5624275764294],"reflectionModeOverride":0,"anchorPoint":[4701.3380007900414,3343.1368545366295],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4701.3380007900414,3327.4088192803629],"nextPoint":[0,0]},{"outPoint":[4681.0730322867748,3385.7840270584293],"reflectionModeOverride":0,"anchorPoint":[4681.0730322867748,3385.7840270584293],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4691.9616720795748,3373.6855383997627],"nextPoint":[0,0]},{"outPoint":[4642.055406362575,3429.0361240131624],"reflectionModeOverride":0,"anchorPoint":[4644.1726418778417,3426.9188884978958],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4644.1726418778417,3426.9188884978958],"nextPoint":[0,0]},{"outPoint":[4642.055406362575,3434.1779816930957],"reflectionModeOverride":0,"anchorPoint":[4642.055406362575,3434.1779816930957],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4642.055406362575,3429.6410484460957],"nextPoint":[0,0]},{"outPoint":[4713.7389516651747,3434.1779816930957],"reflectionModeOverride":0,"anchorPoint":[4713.7389516651747,3434.1779816930957],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4713.7389516651747,3434.1779816930957],"nextPoint":[0,0]},{"outPoint":[4718.880809345108,3400.6046756652959],"reflectionModeOverride":0,"anchorPoint":[4718.880809345108,3400.6046756652959],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4718.880809345108,3400.6046756652959],"nextPoint":[0,0]},{"outPoint":[4713.1340272322414,3406.3514577781625],"reflectionModeOverride":0,"anchorPoint":[4714.343876098108,3400.6046756652959],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4714.343876098108,3400.6046756652959],"nextPoint":[0,0]},{"outPoint":[4708.5970939852414,3419.3573330862291],"reflectionModeOverride":0,"anchorPoint":[4709.806942851108,3417.8450220038958],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4711.9241783663747,3414.8203998392291],"nextPoint":[0,0]},{"outPoint":[4691.6592098631081,3419.3573330862291],"reflectionModeOverride":0,"anchorPoint":[4691.6592098631081,3419.3573330862291],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4695.8936808936414,3419.3573330862291],"nextPoint":[0,0]}]}}},"strokeType":0}}},"mask":0}}},"blur":0,"opacity":1,"name":"path","gid":"0651F781-695E-4294-BF70-5DA81CEC8D12"},{"isHidden":false,"elementDescription":"(curve)","angle":0,"isLocked":false,"blendMode":0,"subElement":{"stylable":{"_0":{"fill":{"color":{"_0":{"b":0,"s":0,"h":0,"a":1}}},"subElement":{"abstractPath":{"_0":{"fillRule":0,"subElement":{"pathData":{"_0":{"subElement":{"neither":{}},"reversed":false,"closed":true,"nodes":[{"outPoint":[4768.1165777658389,3421.1721063850291],"reflectionModeOverride":0,"anchorPoint":[4768.1165777658389,3433.8755194766291],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4768.1165777658389,3456.5601857116289],"nextPoint":[0,0]},{"outPoint":[4749.3639203449056,3413.6105509733625],"reflectionModeOverride":0,"anchorPoint":[4755.7156268907056,3413.6105509733625],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4763.2771823023722,3413.6105509733625],"nextPoint":[0,0]},{"outPoint":[4745.431911530839,3429.0361240131624],"reflectionModeOverride":0,"anchorPoint":[4745.431911530839,3423.8942663332291],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4745.431911530839,3418.4499464368291],"nextPoint":[0,0]},{"outPoint":[4757.8328624059723,3434.1779816930957],"reflectionModeOverride":0,"anchorPoint":[4755.7156268907056,3434.1779816930957],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4749.3639203449056,3434.1779816930957],"nextPoint":[0,0]},{"outPoint":[4762.9747200859056,3431.1533595284291],"reflectionModeOverride":0,"anchorPoint":[4762.3697956529722,3431.7582839613624],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4760.5550223541723,3433.2705950436957],"nextPoint":[0,0]},{"outPoint":[4763.5796445188389,3431.1533595284291],"reflectionModeOverride":0,"anchorPoint":[4763.2771823023722,3431.1533595284291],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4763.2771823023722,3431.1533595284291],"nextPoint":[0,0]},{"outPoint":[4763.5796445188389,3448.393705867029],"reflectionModeOverride":0,"anchorPoint":[4763.5796445188389,3433.8755194766291],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4763.5796445188389,3431.1533595284291],"nextPoint":[0,0]},{"outPoint":[4748.4565336955056,3468.3562121538289],"reflectionModeOverride":0,"anchorPoint":[4750.5737692107723,3466.2389766385622],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4756.9254757565723,3459.8872700927623],"nextPoint":[0,0]},{"outPoint":[4748.4565336955056,3470.7759098855622],"reflectionModeOverride":0,"anchorPoint":[4748.4565336955056,3469.2635988032289],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4748.4565336955056,3468.6586743702956],"nextPoint":[0,0]},{"outPoint":[4752.3885425095723,3471.3808343184955],"reflectionModeOverride":0,"anchorPoint":[4750.2713069943056,3471.3808343184955],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4749.3639203449056,3471.3808343184955],"nextPoint":[0,0]}]}}},"strokeType":0}}},"mask":0}}},"blur":0,"opacity":1,"name":"path","gid":"BC6EABCD-8ED4-4159-A846-60D6392C13E4"},{"isHidden":false,"elementDescription":"(curve)","angle":0,"isLocked":false,"blendMode":0,"subElement":{"stylable":{"_0":{"fill":{"color":{"_0":{"b":0,"s":0,"h":0,"a":1}}},"subElement":{"abstractPath":{"_0":{"fillRule":0,"subElement":{"pathData":{"_0":{"subElement":{"neither":{}},"reversed":false,"closed":true,"nodes":[{"outPoint":[4871.3749336307956,3305.9340019112296],"reflectionModeOverride":0,"anchorPoint":[4871.3749336307956,3310.7733973746963],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4871.3749336307956,3310.7733973746963],"nextPoint":[0,0]},{"outPoint":[4854.739511725129,3318.0324905698963],"reflectionModeOverride":0,"anchorPoint":[4866.8380003837956,3305.631539694763],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4871.3749336307956,3305.631539694763],"nextPoint":[0,0]},{"outPoint":[4831.7523832736624,3318.0324905698963],"reflectionModeOverride":0,"anchorPoint":[4831.7523832736624,3318.0324905698963],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4837.8016276029957,3318.0324905698963],"nextPoint":[0,0]},{"outPoint":[4835.6843920877291,3324.0817348992296],"reflectionModeOverride":0,"anchorPoint":[4831.7523832736624,3324.0817348992296],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4831.7523832736624,3324.0817348992296],"nextPoint":[0,0]},{"outPoint":[4856.8567472403956,3318.9398772192962],"reflectionModeOverride":0,"anchorPoint":[4856.8567472403956,3318.9398772192962],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4846.8754940969957,3324.0817348992296],"nextPoint":[0,0]},{"outPoint":[4856.8567472403956,3426.0115018484958],"reflectionModeOverride":0,"anchorPoint":[4856.8567472403956,3419.0548708697625],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4856.8567472403956,3419.0548708697625],"nextPoint":[0,0]},{"outPoint":[4839.0114764688624,3428.1287373637624],"reflectionModeOverride":0,"anchorPoint":[4839.0114764688624,3428.1287373637624],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4856.2518228074623,3428.1287373637624],"nextPoint":[0,0]},{"outPoint":[4832.9622321395291,3428.1287373637624],"reflectionModeOverride":0,"anchorPoint":[4832.9622321395291,3428.1287373637624],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4832.9622321395291,3428.1287373637624],"nextPoint":[0,0]},{"outPoint":[4839.6164009017957,3433.5730572601624],"reflectionModeOverride":0,"anchorPoint":[4832.9622321395291,3434.1779816930957],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4832.9622321395291,3434.1779816930957],"nextPoint":[0,0]},{"outPoint":[4871.6773958472622,3433.5730572601624],"reflectionModeOverride":0,"anchorPoint":[4864.1158404355956,3433.5730572601624],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4856.2518228074623,3433.5730572601624],"nextPoint":[0,0]},{"outPoint":[4895.2694487316621,3434.1779816930957],"reflectionModeOverride":0,"anchorPoint":[4895.2694487316621,3434.1779816930957],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4888.6152799693955,3433.5730572601624],"nextPoint":[0,0]},{"outPoint":[4895.2694487316621,3428.1287373637624],"reflectionModeOverride":0,"anchorPoint":[4895.2694487316621,3428.1287373637624],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4895.2694487316621,3428.1287373637624],"nextPoint":[0,0]},{"outPoint":[4871.6773958472622,3428.1287373637624],"reflectionModeOverride":0,"anchorPoint":[4889.2202044023288,3428.1287373637624],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4889.2202044023288,3428.1287373637624],"nextPoint":[0,0]},{"outPoint":[4871.3749336307956,3419.0548708697625],"reflectionModeOverride":0,"anchorPoint":[4871.3749336307956,3419.0548708697625],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4871.3749336307956,3426.0115018484958],"nextPoint":[0,0]}]}}},"strokeType":0}}},"mask":0}}},"blur":0,"opacity":1,"name":"path","gid":"CB522292-D2D8-4E54-A80F-568B10816BCE"},{"isHidden":false,"elementDescription":"(curve)","angle":0,"isLocked":false,"blendMode":0,"subElement":{"stylable":{"_0":{"fill":{"color":{"_0":{"b":0,"s":0,"h":0,"a":1}}},"subElement":{"abstractPath":{"_0":{"fillRule":0,"subElement":{"pathData":{"_0":{"subElement":{"neither":{}},"reversed":false,"closed":true,"nodes":[{"outPoint":[4950.2522946385179,3421.1721063850291],"reflectionModeOverride":0,"anchorPoint":[4950.2522946385179,3433.8755194766291],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4950.2522946385179,3456.5601857116289],"nextPoint":[0,0]},{"outPoint":[4931.4996372175847,3413.6105509733625],"reflectionModeOverride":0,"anchorPoint":[4937.8513437633846,3413.6105509733625],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4945.4128991750513,3413.6105509733625],"nextPoint":[0,0]},{"outPoint":[4927.567628403518,3429.0361240131624],"reflectionModeOverride":0,"anchorPoint":[4927.567628403518,3423.8942663332291],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4927.567628403518,3418.4499464368291],"nextPoint":[0,0]},{"outPoint":[4939.9685792786513,3434.1779816930957],"reflectionModeOverride":0,"anchorPoint":[4937.8513437633846,3434.1779816930957],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4931.4996372175847,3434.1779816930957],"nextPoint":[0,0]},{"outPoint":[4945.1104369585846,3431.1533595284291],"reflectionModeOverride":0,"anchorPoint":[4944.5055125256513,3431.7582839613624],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4942.6907392268513,3433.2705950436957],"nextPoint":[0,0]},{"outPoint":[4945.7153613915179,3431.1533595284291],"reflectionModeOverride":0,"anchorPoint":[4945.4128991750513,3431.1533595284291],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4945.4128991750513,3431.1533595284291],"nextPoint":[0,0]},{"outPoint":[4945.7153613915179,3448.393705867029],"reflectionModeOverride":0,"anchorPoint":[4945.7153613915179,3433.8755194766291],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4945.7153613915179,3431.1533595284291],"nextPoint":[0,0]},{"outPoint":[4930.5922505681847,3468.3562121538289],"reflectionModeOverride":0,"anchorPoint":[4932.7094860834513,3466.2389766385622],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4939.0611926292513,3459.8872700927623],"nextPoint":[0,0]},{"outPoint":[4930.5922505681847,3470.7759098855622],"reflectionModeOverride":0,"anchorPoint":[4930.5922505681847,3469.2635988032289],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4930.5922505681847,3468.6586743702956],"nextPoint":[0,0]},{"outPoint":[4934.5242593822513,3471.3808343184955],"reflectionModeOverride":0,"anchorPoint":[4932.4070238669847,3471.3808343184955],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4931.4996372175847,3471.3808343184955],"nextPoint":[0,0]}]}}},"strokeType":0}}},"mask":0}}},"blur":0,"opacity":1,"name":"path","gid":"F97A9046-3280-44EB-BA77-11536CDA9D10"},{"isHidden":false,"elementDescription":"(curve)","angle":0,"isLocked":false,"blendMode":0,"subElement":{"stylable":{"_0":{"fill":{"color":{"_0":{"b":0,"s":0,"h":0,"a":1}}},"subElement":{"abstractPath":{"_0":{"fillRule":0,"subElement":{"pathData":{"_0":{"subElement":{"neither":{}},"reversed":false,"closed":true,"nodes":[{"outPoint":[5053.5103551302163,3305.9340019112296],"reflectionModeOverride":0,"anchorPoint":[5053.5103551302163,3310.7733973746963],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5053.5103551302163,3310.7733973746963],"nextPoint":[0,0]},{"outPoint":[5036.8749332245497,3318.0324905698963],"reflectionModeOverride":0,"anchorPoint":[5048.9734218832164,3305.631539694763],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5053.5103551302163,3305.631539694763],"nextPoint":[0,0]},{"outPoint":[5013.8878047730832,3318.0324905698963],"reflectionModeOverride":0,"anchorPoint":[5013.8878047730832,3318.0324905698963],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5019.9370491024165,3318.0324905698963],"nextPoint":[0,0]},{"outPoint":[5017.8198135871498,3324.0817348992296],"reflectionModeOverride":0,"anchorPoint":[5013.8878047730832,3324.0817348992296],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5013.8878047730832,3324.0817348992296],"nextPoint":[0,0]},{"outPoint":[5038.9921687398164,3318.9398772192962],"reflectionModeOverride":0,"anchorPoint":[5038.9921687398164,3318.9398772192962],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5029.0109155964165,3324.0817348992296],"nextPoint":[0,0]},{"outPoint":[5038.9921687398164,3426.0115018484958],"reflectionModeOverride":0,"anchorPoint":[5038.9921687398164,3419.0548708697625],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5038.9921687398164,3419.0548708697625],"nextPoint":[0,0]},{"outPoint":[5021.1468979682832,3428.1287373637624],"reflectionModeOverride":0,"anchorPoint":[5021.1468979682832,3428.1287373637624],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5038.3872443068831,3428.1287373637624],"nextPoint":[0,0]},{"outPoint":[5015.0976536389499,3428.1287373637624],"reflectionModeOverride":0,"anchorPoint":[5015.0976536389499,3428.1287373637624],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5015.0976536389499,3428.1287373637624],"nextPoint":[0,0]},{"outPoint":[5021.7518224012165,3433.5730572601624],"reflectionModeOverride":0,"anchorPoint":[5015.0976536389499,3434.1779816930957],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5015.0976536389499,3434.1779816930957],"nextPoint":[0,0]},{"outPoint":[5053.812817346683,3433.5730572601624],"reflectionModeOverride":0,"anchorPoint":[5046.2512619350164,3433.5730572601624],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5038.3872443068831,3433.5730572601624],"nextPoint":[0,0]},{"outPoint":[5077.4048702310829,3434.1779816930957],"reflectionModeOverride":0,"anchorPoint":[5077.4048702310829,3434.1779816930957],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5070.7507014688163,3433.5730572601624],"nextPoint":[0,0]},{"outPoint":[5077.4048702310829,3428.1287373637624],"reflectionModeOverride":0,"anchorPoint":[5077.4048702310829,3428.1287373637624],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5077.4048702310829,3428.1287373637624],"nextPoint":[0,0]},{"outPoint":[5053.812817346683,3428.1287373637624],"reflectionModeOverride":0,"anchorPoint":[5071.3556259017496,3428.1287373637624],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5071.3556259017496,3428.1287373637624],"nextPoint":[0,0]},{"outPoint":[5053.5103551302163,3419.0548708697625],"reflectionModeOverride":0,"anchorPoint":[5053.5103551302163,3419.0548708697625],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5053.5103551302163,3426.0115018484958],"nextPoint":[0,0]}]}}},"strokeType":0}}},"mask":0}}},"blur":0,"opacity":1,"name":"path","gid":"20D7EE07-1126-43E8-B028-65595C0F0A09"},{"isHidden":false,"elementDescription":"(curve)","angle":0,"isLocked":false,"blendMode":0,"subElement":{"stylable":{"_0":{"fill":{"color":{"_0":{"b":0,"s":0,"h":0,"a":1}}},"subElement":{"abstractPath":{"_0":{"fillRule":0,"subElement":{"pathData":{"_0":{"subElement":{"neither":{}},"reversed":false,"closed":true,"nodes":[{"outPoint":[5146.603440311872,3386.9938759242959],"reflectionModeOverride":0,"anchorPoint":[5145.696053662472,3389.1111114395626],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5145.696053662472,3389.1111114395626],"nextPoint":[0,0]},{"outPoint":[5146.603440311872,3385.4815648419626],"reflectionModeOverride":0,"anchorPoint":[5146.603440311872,3385.7840270584293],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5146.603440311872,3386.3889514913626],"nextPoint":[0,0]},{"outPoint":[5145.696053662472,3382.7594048937626],"reflectionModeOverride":0,"anchorPoint":[5145.696053662472,3382.7594048937626],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5146.603440311872,3384.8766404090293],"nextPoint":[0,0]},{"outPoint":[5110.9128987688055,3290.5084288714297],"reflectionModeOverride":0,"anchorPoint":[5112.1227476346721,3293.835513252563],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5112.1227476346721,3293.835513252563],"nextPoint":[0,0]},{"outPoint":[5105.4685788724055,3289.2985800055631],"reflectionModeOverride":0,"anchorPoint":[5107.5858143876721,3289.2985800055631],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5109.7030499029388,3289.2985800055631],"nextPoint":[0,0]},{"outPoint":[5103.6538055736055,3293.835513252563],"reflectionModeOverride":0,"anchorPoint":[5103.6538055736055,3293.2305888196297],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5103.6538055736055,3291.113353304363],"nextPoint":[0,0]},{"outPoint":[5104.5611922230055,3296.2552109842964],"reflectionModeOverride":0,"anchorPoint":[5104.5611922230055,3296.2552109842964],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5103.6538055736055,3294.1379754690297],"nextPoint":[0,0]},{"outPoint":[5138.7394226837387,3385.7840270584293],"reflectionModeOverride":0,"anchorPoint":[5138.7394226837387,3385.7840270584293],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5138.7394226837387,3385.7840270584293],"nextPoint":[0,0]},{"outPoint":[5103.6538055736055,3477.1276164313622],"reflectionModeOverride":0,"anchorPoint":[5104.5611922230055,3475.0103809160955],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5104.5611922230055,3475.0103809160955],"nextPoint":[0,0]},{"outPoint":[5103.6538055736055,3480.7571630289622],"reflectionModeOverride":0,"anchorPoint":[5103.6538055736055,3478.6399275136955],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5103.6538055736055,3477.7325408642955],"nextPoint":[0,0]},{"outPoint":[5110.0055121194055,3482.5719363277622],"reflectionModeOverride":0,"anchorPoint":[5107.5858143876721,3482.5719363277622],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5105.4685788724055,3482.5719363277622],"nextPoint":[0,0]},{"outPoint":[5111.5178232017388,3478.6399275136955],"reflectionModeOverride":0,"anchorPoint":[5111.5178232017388,3478.6399275136955],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5110.9128987688055,3480.4547008124955],"nextPoint":[0,0]}]}}},"strokeType":0}}},"mask":0}}},"blur":0,"opacity":1,"name":"path","gid":"AA5C55C5-3194-4066-B63F-21C9FBDCCD98"}]}}},"blur":0,"opacity":1,"name":"g","gid":"4060383D-7BC4-4619-86BF-4013CA265AEE"},{"isHidden":false,"elementDescription":"(group)","angle":0,"isLocked":false,"blendMode":0,"subElement":{"group":{"_0":{"elements":[{"isHidden":false,"elementDescription":"(curve)","angle":0,"isLocked":false,"blendMode":0,"subElement":{"stylable":{"_0":{"fill":{"color":{"_0":{"b":0,"s":0,"h":0,"a":1}}},"subElement":{"abstractPath":{"_0":{"fillRule":0,"subElement":{"pathData":{"_0":{"subElement":{"neither":{}},"reversed":false,"closed":true,"nodes":[{"outPoint":[4427.2079872564645,2391.730616837538],"reflectionModeOverride":0,"anchorPoint":[4427.2079872564645,2395.0577012186714],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4427.2079872564645,2395.0577012186714],"nextPoint":[0,0]},{"outPoint":[4419.6464318447979,2388.1010702399381],"reflectionModeOverride":0,"anchorPoint":[4423.5784406588646,2388.1010702399381],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4427.2079872564645,2388.1010702399381],"nextPoint":[0,0]},{"outPoint":[4419.6464318447979,2395.0577012186714],"reflectionModeOverride":0,"anchorPoint":[4419.6464318447979,2395.0577012186714],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4419.6464318447979,2391.730616837538],"nextPoint":[0,0]},{"outPoint":[4419.6464318447979,2577.7448799645372],"reflectionModeOverride":0,"anchorPoint":[4419.6464318447979,2574.4177955834039],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4419.6464318447979,2574.4177955834039],"nextPoint":[0,0]},{"outPoint":[4427.2079872564645,2581.3744265621372],"reflectionModeOverride":0,"anchorPoint":[4423.5784406588646,2581.3744265621372],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4419.6464318447979,2581.3744265621372],"nextPoint":[0,0]},{"outPoint":[4427.2079872564645,2574.4177955834039],"reflectionModeOverride":0,"anchorPoint":[4427.2079872564645,2574.4177955834039],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4427.2079872564645,2577.7448799645372],"nextPoint":[0,0]}]}}},"strokeType":0}}},"mask":0}}},"blur":0,"opacity":1,"name":"path","gid":"C890BC6E-1369-4767-931A-745F5B698E5E"},{"isHidden":false,"elementDescription":"(curve)","angle":0,"isLocked":false,"blendMode":0,"subElement":{"stylable":{"_0":{"fill":{"color":{"_0":{"b":0,"s":0,"h":0,"a":1}}},"subElement":{"abstractPath":{"_0":{"fillRule":0,"subElement":{"pathData":{"_0":{"subElement":{"neither":{}},"reversed":false,"closed":true,"nodes":[{"outPoint":[4507.1037952586958,2404.7364921456046],"reflectionModeOverride":0,"anchorPoint":[4507.1037952586958,2409.5758876090713],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4507.1037952586958,2409.5758876090713],"nextPoint":[0,0]},{"outPoint":[4490.4683733530292,2416.8349808042713],"reflectionModeOverride":0,"anchorPoint":[4502.5668620116958,2404.434029929138],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4507.1037952586958,2404.434029929138],"nextPoint":[0,0]},{"outPoint":[4467.4812449015626,2416.8349808042713],"reflectionModeOverride":0,"anchorPoint":[4467.4812449015626,2416.8349808042713],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4473.5304892308959,2416.8349808042713],"nextPoint":[0,0]},{"outPoint":[4471.4132537156293,2422.8842251336046],"reflectionModeOverride":0,"anchorPoint":[4467.4812449015626,2422.8842251336046],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4467.4812449015626,2422.8842251336046],"nextPoint":[0,0]},{"outPoint":[4492.5856088682958,2417.7423674536712],"reflectionModeOverride":0,"anchorPoint":[4492.5856088682958,2417.7423674536712],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4482.6043557248959,2422.8842251336046],"nextPoint":[0,0]},{"outPoint":[4492.5856088682958,2524.8139920828708],"reflectionModeOverride":0,"anchorPoint":[4492.5856088682958,2517.8573611041375],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4492.5856088682958,2517.8573611041375],"nextPoint":[0,0]},{"outPoint":[4474.7403380967626,2526.9312275981374],"reflectionModeOverride":0,"anchorPoint":[4474.7403380967626,2526.9312275981374],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4491.9806844353625,2526.9312275981374],"nextPoint":[0,0]},{"outPoint":[4468.6910937674293,2526.9312275981374],"reflectionModeOverride":0,"anchorPoint":[4468.6910937674293,2526.9312275981374],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4468.6910937674293,2526.9312275981374],"nextPoint":[0,0]},{"outPoint":[4475.3452625296959,2532.3755474945374],"reflectionModeOverride":0,"anchorPoint":[4468.6910937674293,2532.9804719274707],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4468.6910937674293,2532.9804719274707],"nextPoint":[0,0]},{"outPoint":[4507.4062574751624,2532.3755474945374],"reflectionModeOverride":0,"anchorPoint":[4499.8447020634958,2532.3755474945374],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4491.9806844353625,2532.3755474945374],"nextPoint":[0,0]},{"outPoint":[4530.9983103595623,2532.9804719274707],"reflectionModeOverride":0,"anchorPoint":[4530.9983103595623,2532.9804719274707],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4524.3441415972957,2532.3755474945374],"nextPoint":[0,0]},{"outPoint":[4530.9983103595623,2526.9312275981374],"reflectionModeOverride":0,"anchorPoint":[4530.9983103595623,2526.9312275981374],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4530.9983103595623,2526.9312275981374],"nextPoint":[0,0]},{"outPoint":[4507.4062574751624,2526.9312275981374],"reflectionModeOverride":0,"anchorPoint":[4524.949066030229,2526.9312275981374],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4524.949066030229,2526.9312275981374],"nextPoint":[0,0]},{"outPoint":[4507.1037952586958,2517.8573611041375],"reflectionModeOverride":0,"anchorPoint":[4507.1037952586958,2517.8573611041375],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4507.1037952586958,2524.8139920828708],"nextPoint":[0,0]}]}}},"strokeType":0}}},"mask":0}}},"blur":0,"opacity":1,"name":"path","gid":"1D75F25B-B64C-4CC9-943B-60B96E52786C"},{"isHidden":false,"elementDescription":"(curve)","angle":0,"isLocked":false,"blendMode":0,"subElement":{"stylable":{"_0":{"fill":{"color":{"_0":{"b":0,"s":0,"h":0,"a":1}}},"subElement":{"abstractPath":{"_0":{"fillRule":0,"subElement":{"pathData":{"_0":{"subElement":{"neither":{}},"reversed":false,"closed":true,"nodes":[{"outPoint":[4585.9811562664181,2519.9745966194041],"reflectionModeOverride":0,"anchorPoint":[4585.9811562664181,2532.6780097110041],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4585.9811562664181,2555.3626759460039],"nextPoint":[0,0]},{"outPoint":[4567.2284988454849,2512.4130412077375],"reflectionModeOverride":0,"anchorPoint":[4573.5802053912848,2512.4130412077375],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4581.1417608029515,2512.4130412077375],"nextPoint":[0,0]},{"outPoint":[4563.2964900314182,2527.8386142475374],"reflectionModeOverride":0,"anchorPoint":[4563.2964900314182,2522.6967565676041],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4563.2964900314182,2517.2524366712041],"nextPoint":[0,0]},{"outPoint":[4575.6974409065515,2532.9804719274707],"reflectionModeOverride":0,"anchorPoint":[4573.5802053912848,2532.9804719274707],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4567.2284988454849,2532.9804719274707],"nextPoint":[0,0]},{"outPoint":[4580.8392985864848,2529.9558497628041],"reflectionModeOverride":0,"anchorPoint":[4580.2343741535515,2530.5607741957374],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4578.4196008547515,2532.0730852780707],"nextPoint":[0,0]},{"outPoint":[4581.4442230194181,2529.9558497628041],"reflectionModeOverride":0,"anchorPoint":[4581.1417608029515,2529.9558497628041],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4581.1417608029515,2529.9558497628041],"nextPoint":[0,0]},{"outPoint":[4581.4442230194181,2547.196196101404],"reflectionModeOverride":0,"anchorPoint":[4581.4442230194181,2532.6780097110041],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4581.4442230194181,2529.9558497628041],"nextPoint":[0,0]},{"outPoint":[4566.3211121960849,2567.1587023882039],"reflectionModeOverride":0,"anchorPoint":[4568.4383477113515,2565.0414668729372],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4574.7900542571515,2558.6897603271373],"nextPoint":[0,0]},{"outPoint":[4566.3211121960849,2569.5784001199372],"reflectionModeOverride":0,"anchorPoint":[4566.3211121960849,2568.0660890376039],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4566.3211121960849,2567.4611646046706],"nextPoint":[0,0]},{"outPoint":[4570.2531210101515,2570.1833245528705],"reflectionModeOverride":0,"anchorPoint":[4568.1358854948849,2570.1833245528705],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4567.2284988454849,2570.1833245528705],"nextPoint":[0,0]}]}}},"strokeType":0}}},"mask":0}}},"blur":0,"opacity":1,"name":"path","gid":"9029981C-5760-42BC-8D77-EC61890DEDBF"},{"isHidden":false,"elementDescription":"(curve)","angle":0,"isLocked":false,"blendMode":0,"subElement":{"stylable":{"_0":{"fill":{"color":{"_0":{"b":0,"s":0,"h":0,"a":1}}},"subElement":{"abstractPath":{"_0":{"fillRule":0,"subElement":{"pathData":{"_0":{"subElement":{"neither":{}},"reversed":false,"closed":true,"nodes":[{"outPoint":[4656.8760549694416,2518.1598233206041],"reflectionModeOverride":0,"anchorPoint":[4656.8760549694416,2518.1598233206041],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4656.8760549694416,2518.1598233206041],"nextPoint":[0,0]},{"outPoint":[4707.3872451193747,2471.5806419847377],"reflectionModeOverride":0,"anchorPoint":[4677.4434856891748,2498.1973170338042],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4677.4434856891748,2498.1973170338042],"nextPoint":[0,0]},{"outPoint":[4718.880809345108,2419.8596029689379],"reflectionModeOverride":0,"anchorPoint":[4718.880809345108,2441.9393447710045],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4718.880809345108,2461.296926624871],"nextPoint":[0,0]},{"outPoint":[4656.2711305365083,2404.434029929138],"reflectionModeOverride":0,"anchorPoint":[4678.0484101221082,2404.434029929138],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4701.6404630065081,2404.434029929138],"nextPoint":[0,0]},{"outPoint":[4642.055406362575,2450.1058246156044],"reflectionModeOverride":0,"anchorPoint":[4642.055406362575,2439.5196470392711],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4642.055406362575,2422.2793007006712],"nextPoint":[0,0]},{"outPoint":[4655.666206103575,2450.1058246156044],"reflectionModeOverride":0,"anchorPoint":[4652.3391217224416,2450.1058246156044],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4651.7341972895083,2450.1058246156044],"nextPoint":[0,0]},{"outPoint":[4662.3203748658416,2434.9827137922712],"reflectionModeOverride":0,"anchorPoint":[4662.3203748658416,2439.8221092557378],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4662.3203748658416,2447.9885891003378],"nextPoint":[0,0]},{"outPoint":[4650.5243484236416,2429.8408561123379],"reflectionModeOverride":0,"anchorPoint":[4652.036659505975,2429.8408561123379],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4658.6908282682416,2429.8408561123379],"nextPoint":[0,0]},{"outPoint":[4653.851432804775,2417.4399052372046],"reflectionModeOverride":0,"anchorPoint":[4649.6169617742416,2430.1433183288045],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4650.221886207175,2429.8408561123379],"nextPoint":[0,0]},{"outPoint":[4693.1715209454414,2410.4832742584713],"reflectionModeOverride":0,"anchorPoint":[4675.6287123903749,2410.4832742584713],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4664.4376103811082,2410.4832742584713],"nextPoint":[0,0]},{"outPoint":[4701.3380007900414,2457.3649178108044],"reflectionModeOverride":0,"anchorPoint":[4701.3380007900414,2441.9393447710045],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4701.3380007900414,2426.2113095147379],"nextPoint":[0,0]},{"outPoint":[4681.0730322867748,2484.5865172928043],"reflectionModeOverride":0,"anchorPoint":[4681.0730322867748,2484.5865172928043],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4691.9616720795748,2472.4880286341377],"nextPoint":[0,0]},{"outPoint":[4642.055406362575,2527.8386142475374],"reflectionModeOverride":0,"anchorPoint":[4644.1726418778417,2525.7213787322708],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4644.1726418778417,2525.7213787322708],"nextPoint":[0,0]},{"outPoint":[4642.055406362575,2532.9804719274707],"reflectionModeOverride":0,"anchorPoint":[4642.055406362575,2532.9804719274707],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4642.055406362575,2528.4435386804707],"nextPoint":[0,0]},{"outPoint":[4713.7389516651747,2532.9804719274707],"reflectionModeOverride":0,"anchorPoint":[4713.7389516651747,2532.9804719274707],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4713.7389516651747,2532.9804719274707],"nextPoint":[0,0]},{"outPoint":[4718.880809345108,2499.4071658996709],"reflectionModeOverride":0,"anchorPoint":[4718.880809345108,2499.4071658996709],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4718.880809345108,2499.4071658996709],"nextPoint":[0,0]},{"outPoint":[4713.1340272322414,2505.1539480125375],"reflectionModeOverride":0,"anchorPoint":[4714.343876098108,2499.4071658996709],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4714.343876098108,2499.4071658996709],"nextPoint":[0,0]},{"outPoint":[4708.5970939852414,2518.1598233206041],"reflectionModeOverride":0,"anchorPoint":[4709.806942851108,2516.6475122382708],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4711.9241783663747,2513.6228900736041],"nextPoint":[0,0]},{"outPoint":[4691.6592098631081,2518.1598233206041],"reflectionModeOverride":0,"anchorPoint":[4691.6592098631081,2518.1598233206041],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4695.8936808936414,2518.1598233206041],"nextPoint":[0,0]}]}}},"strokeType":0}}},"mask":0}}},"blur":0,"opacity":1,"name":"path","gid":"4A3085C3-E9AA-46D9-9D42-A01CD1CA17F7"},{"isHidden":false,"elementDescription":"(curve)","angle":0,"isLocked":false,"blendMode":0,"subElement":{"stylable":{"_0":{"fill":{"color":{"_0":{"b":0,"s":0,"h":0,"a":1}}},"subElement":{"abstractPath":{"_0":{"fillRule":0,"subElement":{"pathData":{"_0":{"subElement":{"neither":{}},"reversed":false,"closed":true,"nodes":[{"outPoint":[4768.1165777658389,2519.9745966194041],"reflectionModeOverride":0,"anchorPoint":[4768.1165777658389,2532.6780097110041],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4768.1165777658389,2555.3626759460039],"nextPoint":[0,0]},{"outPoint":[4749.3639203449056,2512.4130412077375],"reflectionModeOverride":0,"anchorPoint":[4755.7156268907056,2512.4130412077375],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4763.2771823023722,2512.4130412077375],"nextPoint":[0,0]},{"outPoint":[4745.431911530839,2527.8386142475374],"reflectionModeOverride":0,"anchorPoint":[4745.431911530839,2522.6967565676041],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4745.431911530839,2517.2524366712041],"nextPoint":[0,0]},{"outPoint":[4757.8328624059723,2532.9804719274707],"reflectionModeOverride":0,"anchorPoint":[4755.7156268907056,2532.9804719274707],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4749.3639203449056,2532.9804719274707],"nextPoint":[0,0]},{"outPoint":[4762.9747200859056,2529.9558497628041],"reflectionModeOverride":0,"anchorPoint":[4762.3697956529722,2530.5607741957374],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4760.5550223541723,2532.0730852780707],"nextPoint":[0,0]},{"outPoint":[4763.5796445188389,2529.9558497628041],"reflectionModeOverride":0,"anchorPoint":[4763.2771823023722,2529.9558497628041],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4763.2771823023722,2529.9558497628041],"nextPoint":[0,0]},{"outPoint":[4763.5796445188389,2547.196196101404],"reflectionModeOverride":0,"anchorPoint":[4763.5796445188389,2532.6780097110041],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4763.5796445188389,2529.9558497628041],"nextPoint":[0,0]},{"outPoint":[4748.4565336955056,2567.1587023882039],"reflectionModeOverride":0,"anchorPoint":[4750.5737692107723,2565.0414668729372],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4756.9254757565723,2558.6897603271373],"nextPoint":[0,0]},{"outPoint":[4748.4565336955056,2569.5784001199372],"reflectionModeOverride":0,"anchorPoint":[4748.4565336955056,2568.0660890376039],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4748.4565336955056,2567.4611646046706],"nextPoint":[0,0]},{"outPoint":[4752.3885425095723,2570.1833245528705],"reflectionModeOverride":0,"anchorPoint":[4750.2713069943056,2570.1833245528705],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4749.3639203449056,2570.1833245528705],"nextPoint":[0,0]}]}}},"strokeType":0}}},"mask":0}}},"blur":0,"opacity":1,"name":"path","gid":"5418239A-3F03-48B0-9A4B-B02FC54B4794"},{"isHidden":false,"elementDescription":"(curve)","angle":0,"isLocked":false,"blendMode":0,"subElement":{"stylable":{"_0":{"fill":{"color":{"_0":{"b":0,"s":0,"h":0,"a":1}}},"subElement":{"abstractPath":{"_0":{"fillRule":0,"subElement":{"pathData":{"_0":{"subElement":{"neither":{}},"reversed":false,"closed":true,"nodes":[{"outPoint":[4839.0114764688624,2518.1598233206041],"reflectionModeOverride":0,"anchorPoint":[4839.0114764688624,2518.1598233206041],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4839.0114764688624,2518.1598233206041],"nextPoint":[0,0]},{"outPoint":[4889.5226666187955,2471.5806419847377],"reflectionModeOverride":0,"anchorPoint":[4859.5789071885956,2498.1973170338042],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4859.5789071885956,2498.1973170338042],"nextPoint":[0,0]},{"outPoint":[4901.0162308445288,2419.8596029689379],"reflectionModeOverride":0,"anchorPoint":[4901.0162308445288,2441.9393447710045],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4901.0162308445288,2461.296926624871],"nextPoint":[0,0]},{"outPoint":[4838.4065520359291,2404.434029929138],"reflectionModeOverride":0,"anchorPoint":[4860.183831621529,2404.434029929138],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4883.7758845059288,2404.434029929138],"nextPoint":[0,0]},{"outPoint":[4824.1908278619958,2450.1058246156044],"reflectionModeOverride":0,"anchorPoint":[4824.1908278619958,2439.5196470392711],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4824.1908278619958,2422.2793007006712],"nextPoint":[0,0]},{"outPoint":[4837.8016276029957,2450.1058246156044],"reflectionModeOverride":0,"anchorPoint":[4834.4745432218624,2450.1058246156044],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4833.8696187889291,2450.1058246156044],"nextPoint":[0,0]},{"outPoint":[4844.4557963652624,2434.9827137922712],"reflectionModeOverride":0,"anchorPoint":[4844.4557963652624,2439.8221092557378],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4844.4557963652624,2447.9885891003378],"nextPoint":[0,0]},{"outPoint":[4832.6597699230624,2429.8408561123379],"reflectionModeOverride":0,"anchorPoint":[4834.1720810053957,2429.8408561123379],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4840.8262497676624,2429.8408561123379],"nextPoint":[0,0]},{"outPoint":[4835.9868543041957,2417.4399052372046],"reflectionModeOverride":0,"anchorPoint":[4831.7523832736624,2430.1433183288045],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4832.3573077065957,2429.8408561123379],"nextPoint":[0,0]},{"outPoint":[4875.3069424448622,2410.4832742584713],"reflectionModeOverride":0,"anchorPoint":[4857.7641338897956,2410.4832742584713],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4846.573031880529,2410.4832742584713],"nextPoint":[0,0]},{"outPoint":[4883.4734222894622,2457.3649178108044],"reflectionModeOverride":0,"anchorPoint":[4883.4734222894622,2441.9393447710045],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4883.4734222894622,2426.2113095147379],"nextPoint":[0,0]},{"outPoint":[4863.2084537861956,2484.5865172928043],"reflectionModeOverride":0,"anchorPoint":[4863.2084537861956,2484.5865172928043],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4874.0970935789956,2472.4880286341377],"nextPoint":[0,0]},{"outPoint":[4824.1908278619958,2527.8386142475374],"reflectionModeOverride":0,"anchorPoint":[4826.3080633772624,2525.7213787322708],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4826.3080633772624,2525.7213787322708],"nextPoint":[0,0]},{"outPoint":[4824.1908278619958,2532.9804719274707],"reflectionModeOverride":0,"anchorPoint":[4824.1908278619958,2532.9804719274707],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4824.1908278619958,2528.4435386804707],"nextPoint":[0,0]},{"outPoint":[4895.8743731645955,2532.9804719274707],"reflectionModeOverride":0,"anchorPoint":[4895.8743731645955,2532.9804719274707],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4895.8743731645955,2532.9804719274707],"nextPoint":[0,0]},{"outPoint":[4901.0162308445288,2499.4071658996709],"reflectionModeOverride":0,"anchorPoint":[4901.0162308445288,2499.4071658996709],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4901.0162308445288,2499.4071658996709],"nextPoint":[0,0]},{"outPoint":[4895.2694487316621,2505.1539480125375],"reflectionModeOverride":0,"anchorPoint":[4896.4792975975288,2499.4071658996709],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4896.4792975975288,2499.4071658996709],"nextPoint":[0,0]},{"outPoint":[4890.7325154846621,2518.1598233206041],"reflectionModeOverride":0,"anchorPoint":[4891.9423643505288,2516.6475122382708],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4894.0595998657955,2513.6228900736041],"nextPoint":[0,0]},{"outPoint":[4873.7946313625289,2518.1598233206041],"reflectionModeOverride":0,"anchorPoint":[4873.7946313625289,2518.1598233206041],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4878.0291023930622,2518.1598233206041],"nextPoint":[0,0]}]}}},"strokeType":0}}},"mask":0}}},"blur":0,"opacity":1,"name":"path","gid":"4C5CE651-E182-43CF-9703-2C57820832B0"},{"isHidden":false,"elementDescription":"(curve)","angle":0,"isLocked":false,"blendMode":0,"subElement":{"stylable":{"_0":{"fill":{"color":{"_0":{"b":0,"s":0,"h":0,"a":1}}},"subElement":{"abstractPath":{"_0":{"fillRule":0,"subElement":{"pathData":{"_0":{"subElement":{"neither":{}},"reversed":false,"closed":true,"nodes":[{"outPoint":[4950.2522946385179,2519.9745966194041],"reflectionModeOverride":0,"anchorPoint":[4950.2522946385179,2532.6780097110041],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4950.2522946385179,2555.3626759460039],"nextPoint":[0,0]},{"outPoint":[4931.4996372175847,2512.4130412077375],"reflectionModeOverride":0,"anchorPoint":[4937.8513437633846,2512.4130412077375],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4945.4128991750513,2512.4130412077375],"nextPoint":[0,0]},{"outPoint":[4927.567628403518,2527.8386142475374],"reflectionModeOverride":0,"anchorPoint":[4927.567628403518,2522.6967565676041],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4927.567628403518,2517.2524366712041],"nextPoint":[0,0]},{"outPoint":[4939.9685792786513,2532.9804719274707],"reflectionModeOverride":0,"anchorPoint":[4937.8513437633846,2532.9804719274707],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4931.4996372175847,2532.9804719274707],"nextPoint":[0,0]},{"outPoint":[4945.1104369585846,2529.9558497628041],"reflectionModeOverride":0,"anchorPoint":[4944.5055125256513,2530.5607741957374],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4942.6907392268513,2532.0730852780707],"nextPoint":[0,0]},{"outPoint":[4945.7153613915179,2529.9558497628041],"reflectionModeOverride":0,"anchorPoint":[4945.4128991750513,2529.9558497628041],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4945.4128991750513,2529.9558497628041],"nextPoint":[0,0]},{"outPoint":[4945.7153613915179,2547.196196101404],"reflectionModeOverride":0,"anchorPoint":[4945.7153613915179,2532.6780097110041],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4945.7153613915179,2529.9558497628041],"nextPoint":[0,0]},{"outPoint":[4930.5922505681847,2567.1587023882039],"reflectionModeOverride":0,"anchorPoint":[4932.7094860834513,2565.0414668729372],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4939.0611926292513,2558.6897603271373],"nextPoint":[0,0]},{"outPoint":[4930.5922505681847,2569.5784001199372],"reflectionModeOverride":0,"anchorPoint":[4930.5922505681847,2568.0660890376039],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4930.5922505681847,2567.4611646046706],"nextPoint":[0,0]},{"outPoint":[4934.5242593822513,2570.1833245528705],"reflectionModeOverride":0,"anchorPoint":[4932.4070238669847,2570.1833245528705],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4931.4996372175847,2570.1833245528705],"nextPoint":[0,0]}]}}},"strokeType":0}}},"mask":0}}},"blur":0,"opacity":1,"name":"path","gid":"A16AAB91-DBDD-4077-A32C-8FFE1929AC4B"},{"isHidden":false,"elementDescription":"(curve)","angle":0,"isLocked":false,"blendMode":0,"subElement":{"stylable":{"_0":{"fill":{"color":{"_0":{"b":0,"s":0,"h":0,"a":1}}},"subElement":{"abstractPath":{"_0":{"fillRule":0,"subElement":{"compoundPathData":{"_0":{"subpaths":[{"isHidden":false,"elementDescription":"(curve)","angle":0,"isLocked":false,"blendMode":0,"subElement":{"stylable":{"_0":{"subElement":{"abstractPath":{"_0":{"fillRule":0,"subElement":{"pathData":{"_0":{"subElement":{"neither":{}},"reversed":false,"closed":true,"nodes":[{"outPoint":[5085.2688878592162,2455.8526067284711],"reflectionModeOverride":0,"anchorPoint":[5085.2688878592162,2471.278179768271],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5085.2688878592162,2486.4012905916043],"nextPoint":[0,0]},{"outPoint":[5068.9359281700163,2407.4586520938046],"reflectionModeOverride":0,"anchorPoint":[5077.7073324475496,2426.2113095147379],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5084.3615012098162,2440.4270336886711],"nextPoint":[0,0]},{"outPoint":[5033.2453866269498,2404.434029929138],"reflectionModeOverride":0,"anchorPoint":[5045.0414130691497,2404.434029929138],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5052.905430697283,2404.434029929138],"nextPoint":[0,0]},{"outPoint":[5005.1164004955499,2440.7294959051378],"reflectionModeOverride":0,"anchorPoint":[5011.1656448248832,2427.4211583806045],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5019.3321246694832,2409.5758876090713],"nextPoint":[0,0]},{"outPoint":[5004.2090138461499,2485.7963661586709],"reflectionModeOverride":0,"anchorPoint":[5004.2090138461499,2471.278179768271],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5004.2090138461499,2455.8526067284711],"nextPoint":[0,0]},{"outPoint":[5021.1468979682832,2533.2829341439374],"reflectionModeOverride":0,"anchorPoint":[5012.9804181236832,2517.8573611041375],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5004.8139382790832,2503.0367124972709],"nextPoint":[0,0]},{"outPoint":[5055.0226662125497,2537.214942958004],"reflectionModeOverride":0,"anchorPoint":[5044.738950852683,2537.214942958004],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5035.3626221422164,2537.214942958004],"nextPoint":[0,0]},{"outPoint":[5084.3615012098162,2501.5244014149375],"reflectionModeOverride":0,"anchorPoint":[5078.3122568804829,2514.8327389394708],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5069.8433148194163,2533.2829341439374],"nextPoint":[0,0]}]}}},"strokeType":0}}},"mask":0}}},"blur":0,"opacity":1,"name":"(curve)","gid":"D030860C-7A55-475B-B28C-48513E185599"},{"isHidden":false,"elementDescription":"(curve)","angle":0,"isLocked":false,"blendMode":0,"subElement":{"stylable":{"_0":{"subElement":{"abstractPath":{"_0":{"fillRule":0,"subElement":{"pathData":{"_0":{"subElement":{"neither":{}},"reversed":false,"closed":true,"nodes":[{"outPoint":[5037.1773954410164,2532.9804719274707],"reflectionModeOverride":0,"anchorPoint":[5044.738950852683,2532.9804719274707],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5053.5103551302163,2532.9804719274707],"nextPoint":[0,0]},{"outPoint":[5020.2395113188832,2498.1973170338042],"reflectionModeOverride":0,"anchorPoint":[5022.3567468341498,2509.6908812595375],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5025.6838312152831,2528.1410764640041],"nextPoint":[0,0]},{"outPoint":[5020.2395113188832,2456.4575311614044],"reflectionModeOverride":0,"anchorPoint":[5020.2395113188832,2468.8584820365377],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5020.2395113188832,2480.352046262271],"nextPoint":[0,0]},{"outPoint":[5025.3813689988165,2410.4832742584713],"reflectionModeOverride":0,"anchorPoint":[5021.7518224012165,2433.4704027099378],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5020.2395113188832,2443.7541180698045],"nextPoint":[0,0]},{"outPoint":[5051.090657398483,2408.6685009596713],"reflectionModeOverride":0,"anchorPoint":[5044.738950852683,2408.6685009596713],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5039.8995553892164,2408.6685009596713],"nextPoint":[0,0]},{"outPoint":[5069.5408526029496,2442.2418069874711],"reflectionModeOverride":0,"anchorPoint":[5067.4236170876829,2431.3531671946712],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5063.794070490083,2412.2980475572713],"nextPoint":[0,0]},{"outPoint":[5069.5408526029496,2483.3766684269376],"reflectionModeOverride":0,"anchorPoint":[5069.5408526029496,2468.8584820365377],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5069.5408526029496,2456.7599933778711],"nextPoint":[0,0]},{"outPoint":[5064.3989949230163,2527.2336898146041],"reflectionModeOverride":0,"anchorPoint":[5067.4236170876829,2508.7834946101375],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5069.5408526029496,2496.3825437350042],"nextPoint":[0,0]}]}}},"strokeType":0}}},"mask":0}}},"blur":0,"opacity":1,"name":"(curve)","gid":"E22BFC34-CF37-4205-90E6-C9F35C6D6F31"}]}}},"strokeType":0}}},"mask":0}}},"blur":0,"opacity":1,"name":"path","gid":"1A55FAE3-1B72-4594-9875-2E61D0CDAAB0"},{"isHidden":false,"elementDescription":"(curve)","angle":0,"isLocked":false,"blendMode":0,"subElement":{"stylable":{"_0":{"fill":{"color":{"_0":{"b":0,"s":0,"h":0,"a":1}}},"subElement":{"abstractPath":{"_0":{"fillRule":0,"subElement":{"pathData":{"_0":{"subElement":{"neither":{}},"reversed":false,"closed":true,"nodes":[{"outPoint":[5146.603440311872,2485.7963661586709],"reflectionModeOverride":0,"anchorPoint":[5145.696053662472,2487.9136016739376],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5145.696053662472,2487.9136016739376],"nextPoint":[0,0]},{"outPoint":[5146.603440311872,2484.2840550763376],"reflectionModeOverride":0,"anchorPoint":[5146.603440311872,2484.5865172928043],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5146.603440311872,2485.1914417257376],"nextPoint":[0,0]},{"outPoint":[5145.696053662472,2481.5618951281376],"reflectionModeOverride":0,"anchorPoint":[5145.696053662472,2481.5618951281376],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5146.603440311872,2483.6791306434043],"nextPoint":[0,0]},{"outPoint":[5110.9128987688055,2389.3109191058047],"reflectionModeOverride":0,"anchorPoint":[5112.1227476346721,2392.638003486938],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5112.1227476346721,2392.638003486938],"nextPoint":[0,0]},{"outPoint":[5105.4685788724055,2388.1010702399381],"reflectionModeOverride":0,"anchorPoint":[5107.5858143876721,2388.1010702399381],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5109.7030499029388,2388.1010702399381],"nextPoint":[0,0]},{"outPoint":[5103.6538055736055,2392.638003486938],"reflectionModeOverride":0,"anchorPoint":[5103.6538055736055,2392.0330790540047],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5103.6538055736055,2389.915843538738],"nextPoint":[0,0]},{"outPoint":[5104.5611922230055,2395.0577012186714],"reflectionModeOverride":0,"anchorPoint":[5104.5611922230055,2395.0577012186714],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5103.6538055736055,2392.9404657034047],"nextPoint":[0,0]},{"outPoint":[5138.7394226837387,2484.5865172928043],"reflectionModeOverride":0,"anchorPoint":[5138.7394226837387,2484.5865172928043],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5138.7394226837387,2484.5865172928043],"nextPoint":[0,0]},{"outPoint":[5103.6538055736055,2575.9301066657372],"reflectionModeOverride":0,"anchorPoint":[5104.5611922230055,2573.8128711504705],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5104.5611922230055,2573.8128711504705],"nextPoint":[0,0]},{"outPoint":[5103.6538055736055,2579.5596532633372],"reflectionModeOverride":0,"anchorPoint":[5103.6538055736055,2577.4424177480705],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5103.6538055736055,2576.5350310986705],"nextPoint":[0,0]},{"outPoint":[5110.0055121194055,2581.3744265621372],"reflectionModeOverride":0,"anchorPoint":[5107.5858143876721,2581.3744265621372],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5105.4685788724055,2581.3744265621372],"nextPoint":[0,0]},{"outPoint":[5111.5178232017388,2577.4424177480705],"reflectionModeOverride":0,"anchorPoint":[5111.5178232017388,2577.4424177480705],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5110.9128987688055,2579.2571910468705],"nextPoint":[0,0]}]}}},"strokeType":0}}},"mask":0}}},"blur":0,"opacity":1,"name":"path","gid":"C9CED49A-6EA1-4FE6-A9B5-DC75616DC5C4"}]}}},"blur":0,"opacity":1,"name":"g","gid":"A7CC8BA1-0D68-4B0D-AD46-95AC3C5EBF3A"},{"isHidden":false,"elementDescription":"(group)","angle":0,"isLocked":false,"blendMode":0,"subElement":{"group":{"_0":{"elements":[{"isHidden":false,"elementDescription":"(curve)","angle":0,"isLocked":false,"blendMode":0,"subElement":{"stylable":{"_0":{"fill":{"color":{"_0":{"b":0,"s":0,"h":0,"a":1}}},"subElement":{"abstractPath":{"_0":{"fillRule":0,"subElement":{"pathData":{"_0":{"subElement":{"neither":{}},"reversed":false,"closed":true,"nodes":[{"outPoint":[4427.2079872564645,2753.8756974039443],"reflectionModeOverride":0,"anchorPoint":[4427.2079872564645,2757.2027817850776],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4427.2079872564645,2757.2027817850776],"nextPoint":[0,0]},{"outPoint":[4419.6464318447979,2750.2461508063443],"reflectionModeOverride":0,"anchorPoint":[4423.5784406588646,2750.2461508063443],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4427.2079872564645,2750.2461508063443],"nextPoint":[0,0]},{"outPoint":[4419.6464318447979,2757.2027817850776],"reflectionModeOverride":0,"anchorPoint":[4419.6464318447979,2757.2027817850776],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4419.6464318447979,2753.8756974039443],"nextPoint":[0,0]},{"outPoint":[4419.6464318447979,2939.8899605309434],"reflectionModeOverride":0,"anchorPoint":[4419.6464318447979,2936.5628761498101],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4419.6464318447979,2936.5628761498101],"nextPoint":[0,0]},{"outPoint":[4427.2079872564645,2943.5195071285434],"reflectionModeOverride":0,"anchorPoint":[4423.5784406588646,2943.5195071285434],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4419.6464318447979,2943.5195071285434],"nextPoint":[0,0]},{"outPoint":[4427.2079872564645,2936.5628761498101],"reflectionModeOverride":0,"anchorPoint":[4427.2079872564645,2936.5628761498101],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4427.2079872564645,2939.8899605309434],"nextPoint":[0,0]}]}}},"strokeType":0}}},"mask":0}}},"blur":0,"opacity":1,"name":"path","gid":"8498BC70-6189-4959-8ED8-62D8693B1E14"},{"isHidden":false,"elementDescription":"(curve)","angle":0,"isLocked":false,"blendMode":0,"subElement":{"stylable":{"_0":{"fill":{"color":{"_0":{"b":0,"s":0,"h":0,"a":1}}},"subElement":{"abstractPath":{"_0":{"fillRule":0,"subElement":{"pathData":{"_0":{"subElement":{"neither":{}},"reversed":false,"closed":true,"nodes":[{"outPoint":[4507.1037952586958,2766.8815727120109],"reflectionModeOverride":0,"anchorPoint":[4507.1037952586958,2771.7209681754775],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4507.1037952586958,2771.7209681754775],"nextPoint":[0,0]},{"outPoint":[4490.4683733530292,2778.9800613706775],"reflectionModeOverride":0,"anchorPoint":[4502.5668620116958,2766.5791104955442],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4507.1037952586958,2766.5791104955442],"nextPoint":[0,0]},{"outPoint":[4467.4812449015626,2778.9800613706775],"reflectionModeOverride":0,"anchorPoint":[4467.4812449015626,2778.9800613706775],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4473.5304892308959,2778.9800613706775],"nextPoint":[0,0]},{"outPoint":[4471.4132537156293,2785.0293057000108],"reflectionModeOverride":0,"anchorPoint":[4467.4812449015626,2785.0293057000108],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4467.4812449015626,2785.0293057000108],"nextPoint":[0,0]},{"outPoint":[4492.5856088682958,2779.8874480200775],"reflectionModeOverride":0,"anchorPoint":[4492.5856088682958,2779.8874480200775],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4482.6043557248959,2785.0293057000108],"nextPoint":[0,0]},{"outPoint":[4492.5856088682958,2886.959072649277],"reflectionModeOverride":0,"anchorPoint":[4492.5856088682958,2880.0024416705437],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4492.5856088682958,2880.0024416705437],"nextPoint":[0,0]},{"outPoint":[4474.7403380967626,2889.0763081645437],"reflectionModeOverride":0,"anchorPoint":[4474.7403380967626,2889.0763081645437],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4491.9806844353625,2889.0763081645437],"nextPoint":[0,0]},{"outPoint":[4468.6910937674293,2889.0763081645437],"reflectionModeOverride":0,"anchorPoint":[4468.6910937674293,2889.0763081645437],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4468.6910937674293,2889.0763081645437],"nextPoint":[0,0]},{"outPoint":[4475.3452625296959,2894.5206280609436],"reflectionModeOverride":0,"anchorPoint":[4468.6910937674293,2895.125552493877],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4468.6910937674293,2895.125552493877],"nextPoint":[0,0]},{"outPoint":[4507.4062574751624,2894.5206280609436],"reflectionModeOverride":0,"anchorPoint":[4499.8447020634958,2894.5206280609436],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4491.9806844353625,2894.5206280609436],"nextPoint":[0,0]},{"outPoint":[4530.9983103595623,2895.125552493877],"reflectionModeOverride":0,"anchorPoint":[4530.9983103595623,2895.125552493877],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4524.3441415972957,2894.5206280609436],"nextPoint":[0,0]},{"outPoint":[4530.9983103595623,2889.0763081645437],"reflectionModeOverride":0,"anchorPoint":[4530.9983103595623,2889.0763081645437],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4530.9983103595623,2889.0763081645437],"nextPoint":[0,0]},{"outPoint":[4507.4062574751624,2889.0763081645437],"reflectionModeOverride":0,"anchorPoint":[4524.949066030229,2889.0763081645437],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4524.949066030229,2889.0763081645437],"nextPoint":[0,0]},{"outPoint":[4507.1037952586958,2880.0024416705437],"reflectionModeOverride":0,"anchorPoint":[4507.1037952586958,2880.0024416705437],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4507.1037952586958,2886.959072649277],"nextPoint":[0,0]}]}}},"strokeType":0}}},"mask":0}}},"blur":0,"opacity":1,"name":"path","gid":"9B2D6255-73E0-4921-A5B2-B4CF56C3750E"},{"isHidden":false,"elementDescription":"(curve)","angle":0,"isLocked":false,"blendMode":0,"subElement":{"stylable":{"_0":{"fill":{"color":{"_0":{"b":0,"s":0,"h":0,"a":1}}},"subElement":{"abstractPath":{"_0":{"fillRule":0,"subElement":{"pathData":{"_0":{"subElement":{"neither":{}},"reversed":false,"closed":true,"nodes":[{"outPoint":[4585.9811562664181,2882.1196771858104],"reflectionModeOverride":0,"anchorPoint":[4585.9811562664181,2894.8230902774103],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4585.9811562664181,2917.5077565124102],"nextPoint":[0,0]},{"outPoint":[4567.2284988454849,2874.5581217741437],"reflectionModeOverride":0,"anchorPoint":[4573.5802053912848,2874.5581217741437],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4581.1417608029515,2874.5581217741437],"nextPoint":[0,0]},{"outPoint":[4563.2964900314182,2889.9836948139437],"reflectionModeOverride":0,"anchorPoint":[4563.2964900314182,2884.8418371340103],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4563.2964900314182,2879.3975172376104],"nextPoint":[0,0]},{"outPoint":[4575.6974409065515,2895.125552493877],"reflectionModeOverride":0,"anchorPoint":[4573.5802053912848,2895.125552493877],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4567.2284988454849,2895.125552493877],"nextPoint":[0,0]},{"outPoint":[4580.8392985864848,2892.1009303292103],"reflectionModeOverride":0,"anchorPoint":[4580.2343741535515,2892.7058547621436],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4578.4196008547515,2894.218165844477],"nextPoint":[0,0]},{"outPoint":[4581.4442230194181,2892.1009303292103],"reflectionModeOverride":0,"anchorPoint":[4581.1417608029515,2892.1009303292103],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4581.1417608029515,2892.1009303292103],"nextPoint":[0,0]},{"outPoint":[4581.4442230194181,2909.3412766678102],"reflectionModeOverride":0,"anchorPoint":[4581.4442230194181,2894.8230902774103],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4581.4442230194181,2892.1009303292103],"nextPoint":[0,0]},{"outPoint":[4566.3211121960849,2929.3037829546101],"reflectionModeOverride":0,"anchorPoint":[4568.4383477113515,2927.1865474393435],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4574.7900542571515,2920.8348408935435],"nextPoint":[0,0]},{"outPoint":[4566.3211121960849,2931.7234806863435],"reflectionModeOverride":0,"anchorPoint":[4566.3211121960849,2930.2111696040101],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4566.3211121960849,2929.6062451710768],"nextPoint":[0,0]},{"outPoint":[4570.2531210101515,2932.3284051192768],"reflectionModeOverride":0,"anchorPoint":[4568.1358854948849,2932.3284051192768],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4567.2284988454849,2932.3284051192768],"nextPoint":[0,0]}]}}},"strokeType":0}}},"mask":0}}},"blur":0,"opacity":1,"name":"path","gid":"8F04B6AD-DFE8-4B88-B031-761597207DD8"},{"isHidden":false,"elementDescription":"(curve)","angle":0,"isLocked":false,"blendMode":0,"subElement":{"stylable":{"_0":{"fill":{"color":{"_0":{"b":0,"s":0,"h":0,"a":1}}},"subElement":{"abstractPath":{"_0":{"fillRule":0,"subElement":{"pathData":{"_0":{"subElement":{"neither":{}},"reversed":false,"closed":true,"nodes":[{"outPoint":[4656.8760549694416,2880.3049038870104],"reflectionModeOverride":0,"anchorPoint":[4656.8760549694416,2880.3049038870104],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4656.8760549694416,2880.3049038870104],"nextPoint":[0,0]},{"outPoint":[4707.3872451193747,2833.7257225511439],"reflectionModeOverride":0,"anchorPoint":[4677.4434856891748,2860.3423976002105],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4677.4434856891748,2860.3423976002105],"nextPoint":[0,0]},{"outPoint":[4718.880809345108,2782.0046835353442],"reflectionModeOverride":0,"anchorPoint":[4718.880809345108,2804.0844253374107],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4718.880809345108,2823.4420071912773],"nextPoint":[0,0]},{"outPoint":[4656.2711305365083,2766.5791104955442],"reflectionModeOverride":0,"anchorPoint":[4678.0484101221082,2766.5791104955442],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4701.6404630065081,2766.5791104955442],"nextPoint":[0,0]},{"outPoint":[4642.055406362575,2812.2509051820107],"reflectionModeOverride":0,"anchorPoint":[4642.055406362575,2801.6647276056774],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4642.055406362575,2784.4243812670775],"nextPoint":[0,0]},{"outPoint":[4655.666206103575,2812.2509051820107],"reflectionModeOverride":0,"anchorPoint":[4652.3391217224416,2812.2509051820107],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4651.7341972895083,2812.2509051820107],"nextPoint":[0,0]},{"outPoint":[4662.3203748658416,2797.1277943586774],"reflectionModeOverride":0,"anchorPoint":[4662.3203748658416,2801.9671898221441],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4662.3203748658416,2810.133669666744],"nextPoint":[0,0]},{"outPoint":[4650.5243484236416,2791.9859366787441],"reflectionModeOverride":0,"anchorPoint":[4652.036659505975,2791.9859366787441],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4658.6908282682416,2791.9859366787441],"nextPoint":[0,0]},{"outPoint":[4653.851432804775,2779.5849858036108],"reflectionModeOverride":0,"anchorPoint":[4649.6169617742416,2792.2883988952108],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4650.221886207175,2791.9859366787441],"nextPoint":[0,0]},{"outPoint":[4693.1715209454414,2772.6283548248775],"reflectionModeOverride":0,"anchorPoint":[4675.6287123903749,2772.6283548248775],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4664.4376103811082,2772.6283548248775],"nextPoint":[0,0]},{"outPoint":[4701.3380007900414,2819.5099983772106],"reflectionModeOverride":0,"anchorPoint":[4701.3380007900414,2804.0844253374107],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4701.3380007900414,2788.3563900811441],"nextPoint":[0,0]},{"outPoint":[4681.0730322867748,2846.7315978592105],"reflectionModeOverride":0,"anchorPoint":[4681.0730322867748,2846.7315978592105],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4691.9616720795748,2834.6331092005439],"nextPoint":[0,0]},{"outPoint":[4642.055406362575,2889.9836948139437],"reflectionModeOverride":0,"anchorPoint":[4644.1726418778417,2887.866459298677],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4644.1726418778417,2887.866459298677],"nextPoint":[0,0]},{"outPoint":[4642.055406362575,2895.125552493877],"reflectionModeOverride":0,"anchorPoint":[4642.055406362575,2895.125552493877],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4642.055406362575,2890.588619246877],"nextPoint":[0,0]},{"outPoint":[4713.7389516651747,2895.125552493877],"reflectionModeOverride":0,"anchorPoint":[4713.7389516651747,2895.125552493877],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4713.7389516651747,2895.125552493877],"nextPoint":[0,0]},{"outPoint":[4718.880809345108,2861.5522464660771],"reflectionModeOverride":0,"anchorPoint":[4718.880809345108,2861.5522464660771],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4718.880809345108,2861.5522464660771],"nextPoint":[0,0]},{"outPoint":[4713.1340272322414,2867.2990285789438],"reflectionModeOverride":0,"anchorPoint":[4714.343876098108,2861.5522464660771],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4714.343876098108,2861.5522464660771],"nextPoint":[0,0]},{"outPoint":[4708.5970939852414,2880.3049038870104],"reflectionModeOverride":0,"anchorPoint":[4709.806942851108,2878.792592804677],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4711.9241783663747,2875.7679706400104],"nextPoint":[0,0]},{"outPoint":[4691.6592098631081,2880.3049038870104],"reflectionModeOverride":0,"anchorPoint":[4691.6592098631081,2880.3049038870104],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4695.8936808936414,2880.3049038870104],"nextPoint":[0,0]}]}}},"strokeType":0}}},"mask":0}}},"blur":0,"opacity":1,"name":"path","gid":"83EFAE26-F9BE-47F1-82B6-402762C4D825"},{"isHidden":false,"elementDescription":"(curve)","angle":0,"isLocked":false,"blendMode":0,"subElement":{"stylable":{"_0":{"fill":{"color":{"_0":{"b":0,"s":0,"h":0,"a":1}}},"subElement":{"abstractPath":{"_0":{"fillRule":0,"subElement":{"pathData":{"_0":{"subElement":{"neither":{}},"reversed":false,"closed":true,"nodes":[{"outPoint":[4768.1165777658389,2882.1196771858104],"reflectionModeOverride":0,"anchorPoint":[4768.1165777658389,2894.8230902774103],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4768.1165777658389,2917.5077565124102],"nextPoint":[0,0]},{"outPoint":[4749.3639203449056,2874.5581217741437],"reflectionModeOverride":0,"anchorPoint":[4755.7156268907056,2874.5581217741437],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4763.2771823023722,2874.5581217741437],"nextPoint":[0,0]},{"outPoint":[4745.431911530839,2889.9836948139437],"reflectionModeOverride":0,"anchorPoint":[4745.431911530839,2884.8418371340103],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4745.431911530839,2879.3975172376104],"nextPoint":[0,0]},{"outPoint":[4757.8328624059723,2895.125552493877],"reflectionModeOverride":0,"anchorPoint":[4755.7156268907056,2895.125552493877],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4749.3639203449056,2895.125552493877],"nextPoint":[0,0]},{"outPoint":[4762.9747200859056,2892.1009303292103],"reflectionModeOverride":0,"anchorPoint":[4762.3697956529722,2892.7058547621436],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4760.5550223541723,2894.218165844477],"nextPoint":[0,0]},{"outPoint":[4763.5796445188389,2892.1009303292103],"reflectionModeOverride":0,"anchorPoint":[4763.2771823023722,2892.1009303292103],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4763.2771823023722,2892.1009303292103],"nextPoint":[0,0]},{"outPoint":[4763.5796445188389,2909.3412766678102],"reflectionModeOverride":0,"anchorPoint":[4763.5796445188389,2894.8230902774103],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4763.5796445188389,2892.1009303292103],"nextPoint":[0,0]},{"outPoint":[4748.4565336955056,2929.3037829546101],"reflectionModeOverride":0,"anchorPoint":[4750.5737692107723,2927.1865474393435],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4756.9254757565723,2920.8348408935435],"nextPoint":[0,0]},{"outPoint":[4748.4565336955056,2931.7234806863435],"reflectionModeOverride":0,"anchorPoint":[4748.4565336955056,2930.2111696040101],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4748.4565336955056,2929.6062451710768],"nextPoint":[0,0]},{"outPoint":[4752.3885425095723,2932.3284051192768],"reflectionModeOverride":0,"anchorPoint":[4750.2713069943056,2932.3284051192768],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4749.3639203449056,2932.3284051192768],"nextPoint":[0,0]}]}}},"strokeType":0}}},"mask":0}}},"blur":0,"opacity":1,"name":"path","gid":"022F1F59-F669-4ACB-AED4-E3DC29540245"},{"isHidden":false,"elementDescription":"(curve)","angle":0,"isLocked":false,"blendMode":0,"subElement":{"stylable":{"_0":{"fill":{"color":{"_0":{"b":0,"s":0,"h":0,"a":1}}},"subElement":{"abstractPath":{"_0":{"fillRule":0,"subElement":{"pathData":{"_0":{"subElement":{"neither":{}},"reversed":false,"closed":true,"nodes":[{"outPoint":[4871.3749336307956,2766.8815727120109],"reflectionModeOverride":0,"anchorPoint":[4871.3749336307956,2771.7209681754775],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4871.3749336307956,2771.7209681754775],"nextPoint":[0,0]},{"outPoint":[4854.739511725129,2778.9800613706775],"reflectionModeOverride":0,"anchorPoint":[4866.8380003837956,2766.5791104955442],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4871.3749336307956,2766.5791104955442],"nextPoint":[0,0]},{"outPoint":[4831.7523832736624,2778.9800613706775],"reflectionModeOverride":0,"anchorPoint":[4831.7523832736624,2778.9800613706775],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4837.8016276029957,2778.9800613706775],"nextPoint":[0,0]},{"outPoint":[4835.6843920877291,2785.0293057000108],"reflectionModeOverride":0,"anchorPoint":[4831.7523832736624,2785.0293057000108],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4831.7523832736624,2785.0293057000108],"nextPoint":[0,0]},{"outPoint":[4856.8567472403956,2779.8874480200775],"reflectionModeOverride":0,"anchorPoint":[4856.8567472403956,2779.8874480200775],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4846.8754940969957,2785.0293057000108],"nextPoint":[0,0]},{"outPoint":[4856.8567472403956,2886.959072649277],"reflectionModeOverride":0,"anchorPoint":[4856.8567472403956,2880.0024416705437],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4856.8567472403956,2880.0024416705437],"nextPoint":[0,0]},{"outPoint":[4839.0114764688624,2889.0763081645437],"reflectionModeOverride":0,"anchorPoint":[4839.0114764688624,2889.0763081645437],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4856.2518228074623,2889.0763081645437],"nextPoint":[0,0]},{"outPoint":[4832.9622321395291,2889.0763081645437],"reflectionModeOverride":0,"anchorPoint":[4832.9622321395291,2889.0763081645437],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4832.9622321395291,2889.0763081645437],"nextPoint":[0,0]},{"outPoint":[4839.6164009017957,2894.5206280609436],"reflectionModeOverride":0,"anchorPoint":[4832.9622321395291,2895.125552493877],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4832.9622321395291,2895.125552493877],"nextPoint":[0,0]},{"outPoint":[4871.6773958472622,2894.5206280609436],"reflectionModeOverride":0,"anchorPoint":[4864.1158404355956,2894.5206280609436],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4856.2518228074623,2894.5206280609436],"nextPoint":[0,0]},{"outPoint":[4895.2694487316621,2895.125552493877],"reflectionModeOverride":0,"anchorPoint":[4895.2694487316621,2895.125552493877],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4888.6152799693955,2894.5206280609436],"nextPoint":[0,0]},{"outPoint":[4895.2694487316621,2889.0763081645437],"reflectionModeOverride":0,"anchorPoint":[4895.2694487316621,2889.0763081645437],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4895.2694487316621,2889.0763081645437],"nextPoint":[0,0]},{"outPoint":[4871.6773958472622,2889.0763081645437],"reflectionModeOverride":0,"anchorPoint":[4889.2202044023288,2889.0763081645437],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4889.2202044023288,2889.0763081645437],"nextPoint":[0,0]},{"outPoint":[4871.3749336307956,2880.0024416705437],"reflectionModeOverride":0,"anchorPoint":[4871.3749336307956,2880.0024416705437],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4871.3749336307956,2886.959072649277],"nextPoint":[0,0]}]}}},"strokeType":0}}},"mask":0}}},"blur":0,"opacity":1,"name":"path","gid":"DC671D47-B215-48F9-980F-2AABE8CC346E"},{"isHidden":false,"elementDescription":"(curve)","angle":0,"isLocked":false,"blendMode":0,"subElement":{"stylable":{"_0":{"fill":{"color":{"_0":{"b":0,"s":0,"h":0,"a":1}}},"subElement":{"abstractPath":{"_0":{"fillRule":0,"subElement":{"pathData":{"_0":{"subElement":{"neither":{}},"reversed":false,"closed":true,"nodes":[{"outPoint":[4950.2522946385179,2882.1196771858104],"reflectionModeOverride":0,"anchorPoint":[4950.2522946385179,2894.8230902774103],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4950.2522946385179,2917.5077565124102],"nextPoint":[0,0]},{"outPoint":[4931.4996372175847,2874.5581217741437],"reflectionModeOverride":0,"anchorPoint":[4937.8513437633846,2874.5581217741437],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4945.4128991750513,2874.5581217741437],"nextPoint":[0,0]},{"outPoint":[4927.567628403518,2889.9836948139437],"reflectionModeOverride":0,"anchorPoint":[4927.567628403518,2884.8418371340103],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4927.567628403518,2879.3975172376104],"nextPoint":[0,0]},{"outPoint":[4939.9685792786513,2895.125552493877],"reflectionModeOverride":0,"anchorPoint":[4937.8513437633846,2895.125552493877],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4931.4996372175847,2895.125552493877],"nextPoint":[0,0]},{"outPoint":[4945.1104369585846,2892.1009303292103],"reflectionModeOverride":0,"anchorPoint":[4944.5055125256513,2892.7058547621436],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4942.6907392268513,2894.218165844477],"nextPoint":[0,0]},{"outPoint":[4945.7153613915179,2892.1009303292103],"reflectionModeOverride":0,"anchorPoint":[4945.4128991750513,2892.1009303292103],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4945.4128991750513,2892.1009303292103],"nextPoint":[0,0]},{"outPoint":[4945.7153613915179,2909.3412766678102],"reflectionModeOverride":0,"anchorPoint":[4945.7153613915179,2894.8230902774103],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4945.7153613915179,2892.1009303292103],"nextPoint":[0,0]},{"outPoint":[4930.5922505681847,2929.3037829546101],"reflectionModeOverride":0,"anchorPoint":[4932.7094860834513,2927.1865474393435],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4939.0611926292513,2920.8348408935435],"nextPoint":[0,0]},{"outPoint":[4930.5922505681847,2931.7234806863435],"reflectionModeOverride":0,"anchorPoint":[4930.5922505681847,2930.2111696040101],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4930.5922505681847,2929.6062451710768],"nextPoint":[0,0]},{"outPoint":[4934.5242593822513,2932.3284051192768],"reflectionModeOverride":0,"anchorPoint":[4932.4070238669847,2932.3284051192768],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4931.4996372175847,2932.3284051192768],"nextPoint":[0,0]}]}}},"strokeType":0}}},"mask":0}}},"blur":0,"opacity":1,"name":"path","gid":"11AA865F-D7B3-4EC5-B717-459EF83CF117"},{"isHidden":false,"elementDescription":"(curve)","angle":0,"isLocked":false,"blendMode":0,"subElement":{"stylable":{"_0":{"fill":{"color":{"_0":{"b":0,"s":0,"h":0,"a":1}}},"subElement":{"abstractPath":{"_0":{"fillRule":0,"subElement":{"pathData":{"_0":{"subElement":{"neither":{}},"reversed":false,"closed":true,"nodes":[{"outPoint":[5053.5103551302163,2766.8815727120109],"reflectionModeOverride":0,"anchorPoint":[5053.5103551302163,2771.7209681754775],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5053.5103551302163,2771.7209681754775],"nextPoint":[0,0]},{"outPoint":[5036.8749332245497,2778.9800613706775],"reflectionModeOverride":0,"anchorPoint":[5048.9734218832164,2766.5791104955442],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5053.5103551302163,2766.5791104955442],"nextPoint":[0,0]},{"outPoint":[5013.8878047730832,2778.9800613706775],"reflectionModeOverride":0,"anchorPoint":[5013.8878047730832,2778.9800613706775],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5019.9370491024165,2778.9800613706775],"nextPoint":[0,0]},{"outPoint":[5017.8198135871498,2785.0293057000108],"reflectionModeOverride":0,"anchorPoint":[5013.8878047730832,2785.0293057000108],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5013.8878047730832,2785.0293057000108],"nextPoint":[0,0]},{"outPoint":[5038.9921687398164,2779.8874480200775],"reflectionModeOverride":0,"anchorPoint":[5038.9921687398164,2779.8874480200775],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5029.0109155964165,2785.0293057000108],"nextPoint":[0,0]},{"outPoint":[5038.9921687398164,2886.959072649277],"reflectionModeOverride":0,"anchorPoint":[5038.9921687398164,2880.0024416705437],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5038.9921687398164,2880.0024416705437],"nextPoint":[0,0]},{"outPoint":[5021.1468979682832,2889.0763081645437],"reflectionModeOverride":0,"anchorPoint":[5021.1468979682832,2889.0763081645437],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5038.3872443068831,2889.0763081645437],"nextPoint":[0,0]},{"outPoint":[5015.0976536389499,2889.0763081645437],"reflectionModeOverride":0,"anchorPoint":[5015.0976536389499,2889.0763081645437],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5015.0976536389499,2889.0763081645437],"nextPoint":[0,0]},{"outPoint":[5021.7518224012165,2894.5206280609436],"reflectionModeOverride":0,"anchorPoint":[5015.0976536389499,2895.125552493877],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5015.0976536389499,2895.125552493877],"nextPoint":[0,0]},{"outPoint":[5053.812817346683,2894.5206280609436],"reflectionModeOverride":0,"anchorPoint":[5046.2512619350164,2894.5206280609436],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5038.3872443068831,2894.5206280609436],"nextPoint":[0,0]},{"outPoint":[5077.4048702310829,2895.125552493877],"reflectionModeOverride":0,"anchorPoint":[5077.4048702310829,2895.125552493877],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5070.7507014688163,2894.5206280609436],"nextPoint":[0,0]},{"outPoint":[5077.4048702310829,2889.0763081645437],"reflectionModeOverride":0,"anchorPoint":[5077.4048702310829,2889.0763081645437],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5077.4048702310829,2889.0763081645437],"nextPoint":[0,0]},{"outPoint":[5053.812817346683,2889.0763081645437],"reflectionModeOverride":0,"anchorPoint":[5071.3556259017496,2889.0763081645437],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5071.3556259017496,2889.0763081645437],"nextPoint":[0,0]},{"outPoint":[5053.5103551302163,2880.0024416705437],"reflectionModeOverride":0,"anchorPoint":[5053.5103551302163,2880.0024416705437],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5053.5103551302163,2886.959072649277],"nextPoint":[0,0]}]}}},"strokeType":0}}},"mask":0}}},"blur":0,"opacity":1,"name":"path","gid":"FC390B7B-24DB-4672-8E18-206F45C92BDA"},{"isHidden":false,"elementDescription":"(curve)","angle":0,"isLocked":false,"blendMode":0,"subElement":{"stylable":{"_0":{"fill":{"color":{"_0":{"b":0,"s":0,"h":0,"a":1}}},"subElement":{"abstractPath":{"_0":{"fillRule":0,"subElement":{"pathData":{"_0":{"subElement":{"neither":{}},"reversed":false,"closed":true,"nodes":[{"outPoint":[5146.603440311872,2847.9414467250772],"reflectionModeOverride":0,"anchorPoint":[5145.696053662472,2850.0586822403438],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5145.696053662472,2850.0586822403438],"nextPoint":[0,0]},{"outPoint":[5146.603440311872,2846.4291356427439],"reflectionModeOverride":0,"anchorPoint":[5146.603440311872,2846.7315978592105],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5146.603440311872,2847.3365222921439],"nextPoint":[0,0]},{"outPoint":[5145.696053662472,2843.7069756945439],"reflectionModeOverride":0,"anchorPoint":[5145.696053662472,2843.7069756945439],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5146.603440311872,2845.8242112098105],"nextPoint":[0,0]},{"outPoint":[5110.9128987688055,2751.455999672211],"reflectionModeOverride":0,"anchorPoint":[5112.1227476346721,2754.7830840533443],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5112.1227476346721,2754.7830840533443],"nextPoint":[0,0]},{"outPoint":[5105.4685788724055,2750.2461508063443],"reflectionModeOverride":0,"anchorPoint":[5107.5858143876721,2750.2461508063443],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5109.7030499029388,2750.2461508063443],"nextPoint":[0,0]},{"outPoint":[5103.6538055736055,2754.7830840533443],"reflectionModeOverride":0,"anchorPoint":[5103.6538055736055,2754.178159620411],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5103.6538055736055,2752.0609241051443],"nextPoint":[0,0]},{"outPoint":[5104.5611922230055,2757.2027817850776],"reflectionModeOverride":0,"anchorPoint":[5104.5611922230055,2757.2027817850776],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5103.6538055736055,2755.0855462698109],"nextPoint":[0,0]},{"outPoint":[5138.7394226837387,2846.7315978592105],"reflectionModeOverride":0,"anchorPoint":[5138.7394226837387,2846.7315978592105],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5138.7394226837387,2846.7315978592105],"nextPoint":[0,0]},{"outPoint":[5103.6538055736055,2938.0751872321434],"reflectionModeOverride":0,"anchorPoint":[5104.5611922230055,2935.9579517168768],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5104.5611922230055,2935.9579517168768],"nextPoint":[0,0]},{"outPoint":[5103.6538055736055,2941.7047338297434],"reflectionModeOverride":0,"anchorPoint":[5103.6538055736055,2939.5874983144768],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5103.6538055736055,2938.6801116650768],"nextPoint":[0,0]},{"outPoint":[5110.0055121194055,2943.5195071285434],"reflectionModeOverride":0,"anchorPoint":[5107.5858143876721,2943.5195071285434],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5105.4685788724055,2943.5195071285434],"nextPoint":[0,0]},{"outPoint":[5111.5178232017388,2939.5874983144768],"reflectionModeOverride":0,"anchorPoint":[5111.5178232017388,2939.5874983144768],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5110.9128987688055,2941.4022716132768],"nextPoint":[0,0]}]}}},"strokeType":0}}},"mask":0}}},"blur":0,"opacity":1,"name":"path","gid":"974D4AA3-DC90-4CDD-955E-50DC71C56C1F"}]}}},"blur":0,"opacity":1,"name":"g","gid":"8F7F22E9-D86C-49BD-9DFE-BC93B33731C3"},{"isHidden":false,"elementDescription":"(group)","angle":0,"isLocked":false,"blendMode":0,"subElement":{"group":{"_0":{"elements":[{"isHidden":false,"elementDescription":"(curve)","angle":0,"isLocked":false,"blendMode":0,"subElement":{"stylable":{"_0":{"fill":{"color":{"_0":{"b":0,"s":0,"h":0,"a":1}}},"subElement":{"abstractPath":{"_0":{"fillRule":0,"subElement":{"pathData":{"_0":{"subElement":{"neither":{}},"reversed":false,"closed":true,"nodes":[{"outPoint":[4427.2079872564645,1614.5162918863662],"reflectionModeOverride":0,"anchorPoint":[4427.2079872564645,1617.8433762674995],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4427.2079872564645,1617.8433762674995],"nextPoint":[0,0]},{"outPoint":[4419.6464318447979,1610.8867452887662],"reflectionModeOverride":0,"anchorPoint":[4423.5784406588646,1610.8867452887662],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4427.2079872564645,1610.8867452887662],"nextPoint":[0,0]},{"outPoint":[4419.6464318447979,1617.8433762674995],"reflectionModeOverride":0,"anchorPoint":[4419.6464318447979,1617.8433762674995],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4419.6464318447979,1614.5162918863662],"nextPoint":[0,0]},{"outPoint":[4419.6464318447979,1800.5305550133653],"reflectionModeOverride":0,"anchorPoint":[4419.6464318447979,1797.203470632232],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4419.6464318447979,1797.203470632232],"nextPoint":[0,0]},{"outPoint":[4427.2079872564645,1804.1601016109653],"reflectionModeOverride":0,"anchorPoint":[4423.5784406588646,1804.1601016109653],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4419.6464318447979,1804.1601016109653],"nextPoint":[0,0]},{"outPoint":[4427.2079872564645,1797.203470632232],"reflectionModeOverride":0,"anchorPoint":[4427.2079872564645,1797.203470632232],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4427.2079872564645,1800.5305550133653],"nextPoint":[0,0]}]}}},"strokeType":0}}},"mask":0}}},"blur":0,"opacity":1,"name":"path","gid":"F42A1C7C-29AE-4D84-8AB0-3B916C1EC43C"},{"isHidden":false,"elementDescription":"(curve)","angle":0,"isLocked":false,"blendMode":0,"subElement":{"stylable":{"_0":{"fill":{"color":{"_0":{"b":0,"s":0,"h":0,"a":1}}},"subElement":{"abstractPath":{"_0":{"fillRule":0,"subElement":{"compoundPathData":{"_0":{"subpaths":[{"isHidden":false,"elementDescription":"(curve)","angle":0,"isLocked":false,"blendMode":0,"subElement":{"stylable":{"_0":{"subElement":{"abstractPath":{"_0":{"fillRule":0,"subElement":{"pathData":{"_0":{"subElement":{"neither":{}},"reversed":false,"closed":true,"nodes":[{"outPoint":[4538.8623279876956,1678.6382817772992],"reflectionModeOverride":0,"anchorPoint":[4538.8623279876956,1694.0638548170991],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4538.8623279876956,1709.1869656404324],"nextPoint":[0,0]},{"outPoint":[4522.5293682984957,1630.2443271426328],"reflectionModeOverride":0,"anchorPoint":[4531.300772576029,1648.996984563566],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4537.9549413382956,1663.2127087374993],"nextPoint":[0,0]},{"outPoint":[4486.8388267554292,1627.2197049779661],"reflectionModeOverride":0,"anchorPoint":[4498.6348531976291,1627.2197049779661],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4506.4988708257624,1627.2197049779661],"nextPoint":[0,0]},{"outPoint":[4458.7098406240293,1663.5151709539659],"reflectionModeOverride":0,"anchorPoint":[4464.7590849533626,1650.2068334294327],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4472.9255647979626,1632.3615626578994],"nextPoint":[0,0]},{"outPoint":[4457.8024539746293,1708.5820412074991],"reflectionModeOverride":0,"anchorPoint":[4457.8024539746293,1694.0638548170991],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4457.8024539746293,1678.6382817772992],"nextPoint":[0,0]},{"outPoint":[4474.7403380967626,1756.0686091927655],"reflectionModeOverride":0,"anchorPoint":[4466.5738582521626,1740.6430361529656],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4458.4073784075626,1725.822387546099],"nextPoint":[0,0]},{"outPoint":[4508.6161063410291,1760.0006180068322],"reflectionModeOverride":0,"anchorPoint":[4498.3323909811625,1760.0006180068322],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4488.9560622706958,1760.0006180068322],"nextPoint":[0,0]},{"outPoint":[4537.9549413382956,1724.3100764637657],"reflectionModeOverride":0,"anchorPoint":[4531.9056970089623,1737.6184139882989],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4523.4367549478957,1756.0686091927655],"nextPoint":[0,0]}]}}},"strokeType":0}}},"mask":0}}},"blur":0,"opacity":1,"name":"(curve)","gid":"72DE1951-23EC-4457-8304-2BE17A169EEC"},{"isHidden":false,"elementDescription":"(curve)","angle":0,"isLocked":false,"blendMode":0,"subElement":{"stylable":{"_0":{"subElement":{"abstractPath":{"_0":{"fillRule":0,"subElement":{"pathData":{"_0":{"subElement":{"neither":{}},"reversed":false,"closed":true,"nodes":[{"outPoint":[4490.7708355694958,1755.7661469762988],"reflectionModeOverride":0,"anchorPoint":[4498.3323909811625,1755.7661469762988],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4507.1037952586958,1755.7661469762988],"nextPoint":[0,0]},{"outPoint":[4473.8329514473626,1720.9829920826323],"reflectionModeOverride":0,"anchorPoint":[4475.9501869626292,1732.4765563083656],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4479.2772713437625,1750.9267515128322],"nextPoint":[0,0]},{"outPoint":[4473.8329514473626,1679.2432062102325],"reflectionModeOverride":0,"anchorPoint":[4473.8329514473626,1691.6441570853658],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4473.8329514473626,1703.1377213110991],"nextPoint":[0,0]},{"outPoint":[4478.9748091272959,1633.2689493072994],"reflectionModeOverride":0,"anchorPoint":[4475.3452625296959,1656.256077758766],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4473.8329514473626,1666.5397931186326],"nextPoint":[0,0]},{"outPoint":[4504.6840975269624,1631.4541760084994],"reflectionModeOverride":0,"anchorPoint":[4498.3323909811625,1631.4541760084994],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4493.4929955176958,1631.4541760084994],"nextPoint":[0,0]},{"outPoint":[4523.134292731429,1665.0274820362993],"reflectionModeOverride":0,"anchorPoint":[4521.0170572161624,1654.1388422434993],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4517.3875106185624,1635.0837226060994],"nextPoint":[0,0]},{"outPoint":[4523.134292731429,1706.1623434757657],"reflectionModeOverride":0,"anchorPoint":[4523.134292731429,1691.6441570853658],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4523.134292731429,1679.5456684266992],"nextPoint":[0,0]},{"outPoint":[4517.9924350514957,1750.0193648634322],"reflectionModeOverride":0,"anchorPoint":[4521.0170572161624,1731.5691696589656],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4523.134292731429,1719.1682187838323],"nextPoint":[0,0]}]}}},"strokeType":0}}},"mask":0}}},"blur":0,"opacity":1,"name":"(curve)","gid":"ADCAA8BA-EF83-4B76-B238-9460A4BA07B5"}]}}},"strokeType":0}}},"mask":0}}},"blur":0,"opacity":1,"name":"path","gid":"E8E0C60D-42EF-4D17-83E1-E3FC038AA368"},{"isHidden":false,"elementDescription":"(curve)","angle":0,"isLocked":false,"blendMode":0,"subElement":{"stylable":{"_0":{"fill":{"color":{"_0":{"b":0,"s":0,"h":0,"a":1}}},"subElement":{"abstractPath":{"_0":{"fillRule":0,"subElement":{"pathData":{"_0":{"subElement":{"neither":{}},"reversed":false,"closed":true,"nodes":[{"outPoint":[4585.9811562664181,1742.7602716682322],"reflectionModeOverride":0,"anchorPoint":[4585.9811562664181,1755.4636847598322],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4585.9811562664181,1778.1483509948321],"nextPoint":[0,0]},{"outPoint":[4567.2284988454849,1735.1987162565656],"reflectionModeOverride":0,"anchorPoint":[4573.5802053912848,1735.1987162565656],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4581.1417608029515,1735.1987162565656],"nextPoint":[0,0]},{"outPoint":[4563.2964900314182,1750.6242892963655],"reflectionModeOverride":0,"anchorPoint":[4563.2964900314182,1745.4824316164322],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4563.2964900314182,1740.0381117200322],"nextPoint":[0,0]},{"outPoint":[4575.6974409065515,1755.7661469762988],"reflectionModeOverride":0,"anchorPoint":[4573.5802053912848,1755.7661469762988],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4567.2284988454849,1755.7661469762988],"nextPoint":[0,0]},{"outPoint":[4580.8392985864848,1752.7415248116322],"reflectionModeOverride":0,"anchorPoint":[4580.2343741535515,1753.3464492445655],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4578.4196008547515,1754.8587603268988],"nextPoint":[0,0]},{"outPoint":[4581.4442230194181,1752.7415248116322],"reflectionModeOverride":0,"anchorPoint":[4581.1417608029515,1752.7415248116322],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4581.1417608029515,1752.7415248116322],"nextPoint":[0,0]},{"outPoint":[4581.4442230194181,1769.9818711502321],"reflectionModeOverride":0,"anchorPoint":[4581.4442230194181,1755.4636847598322],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4581.4442230194181,1752.7415248116322],"nextPoint":[0,0]},{"outPoint":[4566.3211121960849,1789.944377437032],"reflectionModeOverride":0,"anchorPoint":[4568.4383477113515,1787.8271419217654],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4574.7900542571515,1781.4754353759654],"nextPoint":[0,0]},{"outPoint":[4566.3211121960849,1792.3640751687653],"reflectionModeOverride":0,"anchorPoint":[4566.3211121960849,1790.851764086432],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4566.3211121960849,1790.2468396534987],"nextPoint":[0,0]},{"outPoint":[4570.2531210101515,1792.9689996016987],"reflectionModeOverride":0,"anchorPoint":[4568.1358854948849,1792.9689996016987],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4567.2284988454849,1792.9689996016987],"nextPoint":[0,0]}]}}},"strokeType":0}}},"mask":0}}},"blur":0,"opacity":1,"name":"path","gid":"92BBA5BE-126F-4C8A-B065-7B51E0AB7F80"},{"isHidden":false,"elementDescription":"(curve)","angle":0,"isLocked":false,"blendMode":0,"subElement":{"stylable":{"_0":{"fill":{"color":{"_0":{"b":0,"s":0,"h":0,"a":1}}},"subElement":{"abstractPath":{"_0":{"fillRule":0,"subElement":{"pathData":{"_0":{"subElement":{"neither":{}},"reversed":false,"closed":true,"nodes":[{"outPoint":[4656.8760549694416,1740.9454983694322],"reflectionModeOverride":0,"anchorPoint":[4656.8760549694416,1740.9454983694322],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4656.8760549694416,1740.9454983694322],"nextPoint":[0,0]},{"outPoint":[4707.3872451193747,1694.3663170335658],"reflectionModeOverride":0,"anchorPoint":[4677.4434856891748,1720.9829920826323],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4677.4434856891748,1720.9829920826323],"nextPoint":[0,0]},{"outPoint":[4718.880809345108,1642.645278017766],"reflectionModeOverride":0,"anchorPoint":[4718.880809345108,1664.7250198198326],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4718.880809345108,1684.0826016736992],"nextPoint":[0,0]},{"outPoint":[4656.2711305365083,1627.2197049779661],"reflectionModeOverride":0,"anchorPoint":[4678.0484101221082,1627.2197049779661],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4701.6404630065081,1627.2197049779661],"nextPoint":[0,0]},{"outPoint":[4642.055406362575,1672.8914996644326],"reflectionModeOverride":0,"anchorPoint":[4642.055406362575,1662.3053220880993],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4642.055406362575,1645.0649757494994],"nextPoint":[0,0]},{"outPoint":[4655.666206103575,1672.8914996644326],"reflectionModeOverride":0,"anchorPoint":[4652.3391217224416,1672.8914996644326],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4651.7341972895083,1672.8914996644326],"nextPoint":[0,0]},{"outPoint":[4662.3203748658416,1657.7683888410993],"reflectionModeOverride":0,"anchorPoint":[4662.3203748658416,1662.6077843045659],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4662.3203748658416,1670.7742641491659],"nextPoint":[0,0]},{"outPoint":[4650.5243484236416,1652.626531161166],"reflectionModeOverride":0,"anchorPoint":[4652.036659505975,1652.626531161166],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4658.6908282682416,1652.626531161166],"nextPoint":[0,0]},{"outPoint":[4653.851432804775,1640.2255802860327],"reflectionModeOverride":0,"anchorPoint":[4649.6169617742416,1652.9289933776327],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4650.221886207175,1652.626531161166],"nextPoint":[0,0]},{"outPoint":[4693.1715209454414,1633.2689493072994],"reflectionModeOverride":0,"anchorPoint":[4675.6287123903749,1633.2689493072994],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4664.4376103811082,1633.2689493072994],"nextPoint":[0,0]},{"outPoint":[4701.3380007900414,1680.1505928596325],"reflectionModeOverride":0,"anchorPoint":[4701.3380007900414,1664.7250198198326],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4701.3380007900414,1648.996984563566],"nextPoint":[0,0]},{"outPoint":[4681.0730322867748,1707.3721923416324],"reflectionModeOverride":0,"anchorPoint":[4681.0730322867748,1707.3721923416324],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4691.9616720795748,1695.2737036829658],"nextPoint":[0,0]},{"outPoint":[4642.055406362575,1750.6242892963655],"reflectionModeOverride":0,"anchorPoint":[4644.1726418778417,1748.5070537810989],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4644.1726418778417,1748.5070537810989],"nextPoint":[0,0]},{"outPoint":[4642.055406362575,1755.7661469762988],"reflectionModeOverride":0,"anchorPoint":[4642.055406362575,1755.7661469762988],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4642.055406362575,1751.2292137292989],"nextPoint":[0,0]},{"outPoint":[4713.7389516651747,1755.7661469762988],"reflectionModeOverride":0,"anchorPoint":[4713.7389516651747,1755.7661469762988],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4713.7389516651747,1755.7661469762988],"nextPoint":[0,0]},{"outPoint":[4718.880809345108,1722.192840948499],"reflectionModeOverride":0,"anchorPoint":[4718.880809345108,1722.192840948499],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4718.880809345108,1722.192840948499],"nextPoint":[0,0]},{"outPoint":[4713.1340272322414,1727.9396230613656],"reflectionModeOverride":0,"anchorPoint":[4714.343876098108,1722.192840948499],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4714.343876098108,1722.192840948499],"nextPoint":[0,0]},{"outPoint":[4708.5970939852414,1740.9454983694322],"reflectionModeOverride":0,"anchorPoint":[4709.806942851108,1739.4331872870989],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4711.9241783663747,1736.4085651224323],"nextPoint":[0,0]},{"outPoint":[4691.6592098631081,1740.9454983694322],"reflectionModeOverride":0,"anchorPoint":[4691.6592098631081,1740.9454983694322],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4695.8936808936414,1740.9454983694322],"nextPoint":[0,0]}]}}},"strokeType":0}}},"mask":0}}},"blur":0,"opacity":1,"name":"path","gid":"FDF96751-64DB-43BA-AE3E-72A1096F4864"},{"isHidden":false,"elementDescription":"(curve)","angle":0,"isLocked":false,"blendMode":0,"subElement":{"stylable":{"_0":{"fill":{"color":{"_0":{"b":0,"s":0,"h":0,"a":1}}},"subElement":{"abstractPath":{"_0":{"fillRule":0,"subElement":{"pathData":{"_0":{"subElement":{"neither":{}},"reversed":false,"closed":true,"nodes":[{"outPoint":[4768.1165777658389,1742.7602716682322],"reflectionModeOverride":0,"anchorPoint":[4768.1165777658389,1755.4636847598322],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4768.1165777658389,1778.1483509948321],"nextPoint":[0,0]},{"outPoint":[4749.3639203449056,1735.1987162565656],"reflectionModeOverride":0,"anchorPoint":[4755.7156268907056,1735.1987162565656],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4763.2771823023722,1735.1987162565656],"nextPoint":[0,0]},{"outPoint":[4745.431911530839,1750.6242892963655],"reflectionModeOverride":0,"anchorPoint":[4745.431911530839,1745.4824316164322],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4745.431911530839,1740.0381117200322],"nextPoint":[0,0]},{"outPoint":[4757.8328624059723,1755.7661469762988],"reflectionModeOverride":0,"anchorPoint":[4755.7156268907056,1755.7661469762988],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4749.3639203449056,1755.7661469762988],"nextPoint":[0,0]},{"outPoint":[4762.9747200859056,1752.7415248116322],"reflectionModeOverride":0,"anchorPoint":[4762.3697956529722,1753.3464492445655],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4760.5550223541723,1754.8587603268988],"nextPoint":[0,0]},{"outPoint":[4763.5796445188389,1752.7415248116322],"reflectionModeOverride":0,"anchorPoint":[4763.2771823023722,1752.7415248116322],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4763.2771823023722,1752.7415248116322],"nextPoint":[0,0]},{"outPoint":[4763.5796445188389,1769.9818711502321],"reflectionModeOverride":0,"anchorPoint":[4763.5796445188389,1755.4636847598322],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4763.5796445188389,1752.7415248116322],"nextPoint":[0,0]},{"outPoint":[4748.4565336955056,1789.944377437032],"reflectionModeOverride":0,"anchorPoint":[4750.5737692107723,1787.8271419217654],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4756.9254757565723,1781.4754353759654],"nextPoint":[0,0]},{"outPoint":[4748.4565336955056,1792.3640751687653],"reflectionModeOverride":0,"anchorPoint":[4748.4565336955056,1790.851764086432],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4748.4565336955056,1790.2468396534987],"nextPoint":[0,0]},{"outPoint":[4752.3885425095723,1792.9689996016987],"reflectionModeOverride":0,"anchorPoint":[4750.2713069943056,1792.9689996016987],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4749.3639203449056,1792.9689996016987],"nextPoint":[0,0]}]}}},"strokeType":0}}},"mask":0}}},"blur":0,"opacity":1,"name":"path","gid":"BA1786E1-AB2D-4453-BC52-D7014E0D871D"},{"isHidden":false,"elementDescription":"(curve)","angle":0,"isLocked":false,"blendMode":0,"subElement":{"stylable":{"_0":{"fill":{"color":{"_0":{"b":0,"s":0,"h":0,"a":1}}},"subElement":{"abstractPath":{"_0":{"fillRule":0,"subElement":{"pathData":{"_0":{"subElement":{"neither":{}},"reversed":false,"closed":true,"nodes":[{"outPoint":[4839.0114764688624,1740.9454983694322],"reflectionModeOverride":0,"anchorPoint":[4839.0114764688624,1740.9454983694322],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4839.0114764688624,1740.9454983694322],"nextPoint":[0,0]},{"outPoint":[4889.5226666187955,1694.3663170335658],"reflectionModeOverride":0,"anchorPoint":[4859.5789071885956,1720.9829920826323],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4859.5789071885956,1720.9829920826323],"nextPoint":[0,0]},{"outPoint":[4901.0162308445288,1642.645278017766],"reflectionModeOverride":0,"anchorPoint":[4901.0162308445288,1664.7250198198326],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4901.0162308445288,1684.0826016736992],"nextPoint":[0,0]},{"outPoint":[4838.4065520359291,1627.2197049779661],"reflectionModeOverride":0,"anchorPoint":[4860.183831621529,1627.2197049779661],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4883.7758845059288,1627.2197049779661],"nextPoint":[0,0]},{"outPoint":[4824.1908278619958,1672.8914996644326],"reflectionModeOverride":0,"anchorPoint":[4824.1908278619958,1662.3053220880993],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4824.1908278619958,1645.0649757494994],"nextPoint":[0,0]},{"outPoint":[4837.8016276029957,1672.8914996644326],"reflectionModeOverride":0,"anchorPoint":[4834.4745432218624,1672.8914996644326],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4833.8696187889291,1672.8914996644326],"nextPoint":[0,0]},{"outPoint":[4844.4557963652624,1657.7683888410993],"reflectionModeOverride":0,"anchorPoint":[4844.4557963652624,1662.6077843045659],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4844.4557963652624,1670.7742641491659],"nextPoint":[0,0]},{"outPoint":[4832.6597699230624,1652.626531161166],"reflectionModeOverride":0,"anchorPoint":[4834.1720810053957,1652.626531161166],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4840.8262497676624,1652.626531161166],"nextPoint":[0,0]},{"outPoint":[4835.9868543041957,1640.2255802860327],"reflectionModeOverride":0,"anchorPoint":[4831.7523832736624,1652.9289933776327],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4832.3573077065957,1652.626531161166],"nextPoint":[0,0]},{"outPoint":[4875.3069424448622,1633.2689493072994],"reflectionModeOverride":0,"anchorPoint":[4857.7641338897956,1633.2689493072994],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4846.573031880529,1633.2689493072994],"nextPoint":[0,0]},{"outPoint":[4883.4734222894622,1680.1505928596325],"reflectionModeOverride":0,"anchorPoint":[4883.4734222894622,1664.7250198198326],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4883.4734222894622,1648.996984563566],"nextPoint":[0,0]},{"outPoint":[4863.2084537861956,1707.3721923416324],"reflectionModeOverride":0,"anchorPoint":[4863.2084537861956,1707.3721923416324],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4874.0970935789956,1695.2737036829658],"nextPoint":[0,0]},{"outPoint":[4824.1908278619958,1750.6242892963655],"reflectionModeOverride":0,"anchorPoint":[4826.3080633772624,1748.5070537810989],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4826.3080633772624,1748.5070537810989],"nextPoint":[0,0]},{"outPoint":[4824.1908278619958,1755.7661469762988],"reflectionModeOverride":0,"anchorPoint":[4824.1908278619958,1755.7661469762988],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4824.1908278619958,1751.2292137292989],"nextPoint":[0,0]},{"outPoint":[4895.8743731645955,1755.7661469762988],"reflectionModeOverride":0,"anchorPoint":[4895.8743731645955,1755.7661469762988],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4895.8743731645955,1755.7661469762988],"nextPoint":[0,0]},{"outPoint":[4901.0162308445288,1722.192840948499],"reflectionModeOverride":0,"anchorPoint":[4901.0162308445288,1722.192840948499],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4901.0162308445288,1722.192840948499],"nextPoint":[0,0]},{"outPoint":[4895.2694487316621,1727.9396230613656],"reflectionModeOverride":0,"anchorPoint":[4896.4792975975288,1722.192840948499],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4896.4792975975288,1722.192840948499],"nextPoint":[0,0]},{"outPoint":[4890.7325154846621,1740.9454983694322],"reflectionModeOverride":0,"anchorPoint":[4891.9423643505288,1739.4331872870989],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4894.0595998657955,1736.4085651224323],"nextPoint":[0,0]},{"outPoint":[4873.7946313625289,1740.9454983694322],"reflectionModeOverride":0,"anchorPoint":[4873.7946313625289,1740.9454983694322],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4878.0291023930622,1740.9454983694322],"nextPoint":[0,0]}]}}},"strokeType":0}}},"mask":0}}},"blur":0,"opacity":1,"name":"path","gid":"28B4B189-B2AB-45FE-89E8-4E9805F3D843"},{"isHidden":false,"elementDescription":"(curve)","angle":0,"isLocked":false,"blendMode":0,"subElement":{"stylable":{"_0":{"fill":{"color":{"_0":{"b":0,"s":0,"h":0,"a":1}}},"subElement":{"abstractPath":{"_0":{"fillRule":0,"subElement":{"pathData":{"_0":{"subElement":{"neither":{}},"reversed":false,"closed":true,"nodes":[{"outPoint":[4950.2522946385179,1742.7602716682322],"reflectionModeOverride":0,"anchorPoint":[4950.2522946385179,1755.4636847598322],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4950.2522946385179,1778.1483509948321],"nextPoint":[0,0]},{"outPoint":[4931.4996372175847,1735.1987162565656],"reflectionModeOverride":0,"anchorPoint":[4937.8513437633846,1735.1987162565656],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4945.4128991750513,1735.1987162565656],"nextPoint":[0,0]},{"outPoint":[4927.567628403518,1750.6242892963655],"reflectionModeOverride":0,"anchorPoint":[4927.567628403518,1745.4824316164322],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4927.567628403518,1740.0381117200322],"nextPoint":[0,0]},{"outPoint":[4939.9685792786513,1755.7661469762988],"reflectionModeOverride":0,"anchorPoint":[4937.8513437633846,1755.7661469762988],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4931.4996372175847,1755.7661469762988],"nextPoint":[0,0]},{"outPoint":[4945.1104369585846,1752.7415248116322],"reflectionModeOverride":0,"anchorPoint":[4944.5055125256513,1753.3464492445655],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4942.6907392268513,1754.8587603268988],"nextPoint":[0,0]},{"outPoint":[4945.7153613915179,1752.7415248116322],"reflectionModeOverride":0,"anchorPoint":[4945.4128991750513,1752.7415248116322],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4945.4128991750513,1752.7415248116322],"nextPoint":[0,0]},{"outPoint":[4945.7153613915179,1769.9818711502321],"reflectionModeOverride":0,"anchorPoint":[4945.7153613915179,1755.4636847598322],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4945.7153613915179,1752.7415248116322],"nextPoint":[0,0]},{"outPoint":[4930.5922505681847,1789.944377437032],"reflectionModeOverride":0,"anchorPoint":[4932.7094860834513,1787.8271419217654],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4939.0611926292513,1781.4754353759654],"nextPoint":[0,0]},{"outPoint":[4930.5922505681847,1792.3640751687653],"reflectionModeOverride":0,"anchorPoint":[4930.5922505681847,1790.851764086432],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4930.5922505681847,1790.2468396534987],"nextPoint":[0,0]},{"outPoint":[4934.5242593822513,1792.9689996016987],"reflectionModeOverride":0,"anchorPoint":[4932.4070238669847,1792.9689996016987],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4931.4996372175847,1792.9689996016987],"nextPoint":[0,0]}]}}},"strokeType":0}}},"mask":0}}},"blur":0,"opacity":1,"name":"path","gid":"F4EF5019-64F1-4A68-9615-2FAA3EFC0B03"},{"isHidden":false,"elementDescription":"(curve)","angle":0,"isLocked":false,"blendMode":0,"subElement":{"stylable":{"_0":{"fill":{"color":{"_0":{"b":0,"s":0,"h":0,"a":1}}},"subElement":{"abstractPath":{"_0":{"fillRule":0,"subElement":{"compoundPathData":{"_0":{"subpaths":[{"isHidden":false,"elementDescription":"(curve)","angle":0,"isLocked":false,"blendMode":0,"subElement":{"stylable":{"_0":{"subElement":{"abstractPath":{"_0":{"fillRule":0,"subElement":{"pathData":{"_0":{"subElement":{"neither":{}},"reversed":false,"closed":true,"nodes":[{"outPoint":[5085.2688878592162,1678.6382817772992],"reflectionModeOverride":0,"anchorPoint":[5085.2688878592162,1694.0638548170991],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5085.2688878592162,1709.1869656404324],"nextPoint":[0,0]},{"outPoint":[5068.9359281700163,1630.2443271426328],"reflectionModeOverride":0,"anchorPoint":[5077.7073324475496,1648.996984563566],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5084.3615012098162,1663.2127087374993],"nextPoint":[0,0]},{"outPoint":[5033.2453866269498,1627.2197049779661],"reflectionModeOverride":0,"anchorPoint":[5045.0414130691497,1627.2197049779661],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5052.905430697283,1627.2197049779661],"nextPoint":[0,0]},{"outPoint":[5005.1164004955499,1663.5151709539659],"reflectionModeOverride":0,"anchorPoint":[5011.1656448248832,1650.2068334294327],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5019.3321246694832,1632.3615626578994],"nextPoint":[0,0]},{"outPoint":[5004.2090138461499,1708.5820412074991],"reflectionModeOverride":0,"anchorPoint":[5004.2090138461499,1694.0638548170991],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5004.2090138461499,1678.6382817772992],"nextPoint":[0,0]},{"outPoint":[5021.1468979682832,1756.0686091927655],"reflectionModeOverride":0,"anchorPoint":[5012.9804181236832,1740.6430361529656],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5004.8139382790832,1725.822387546099],"nextPoint":[0,0]},{"outPoint":[5055.0226662125497,1760.0006180068322],"reflectionModeOverride":0,"anchorPoint":[5044.738950852683,1760.0006180068322],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5035.3626221422164,1760.0006180068322],"nextPoint":[0,0]},{"outPoint":[5084.3615012098162,1724.3100764637657],"reflectionModeOverride":0,"anchorPoint":[5078.3122568804829,1737.6184139882989],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5069.8433148194163,1756.0686091927655],"nextPoint":[0,0]}]}}},"strokeType":0}}},"mask":0}}},"blur":0,"opacity":1,"name":"(curve)","gid":"888F7DE5-45A8-4D5F-B1B9-9DEC679376EC"},{"isHidden":false,"elementDescription":"(curve)","angle":0,"isLocked":false,"blendMode":0,"subElement":{"stylable":{"_0":{"subElement":{"abstractPath":{"_0":{"fillRule":0,"subElement":{"pathData":{"_0":{"subElement":{"neither":{}},"reversed":false,"closed":true,"nodes":[{"outPoint":[5037.1773954410164,1755.7661469762988],"reflectionModeOverride":0,"anchorPoint":[5044.738950852683,1755.7661469762988],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5053.5103551302163,1755.7661469762988],"nextPoint":[0,0]},{"outPoint":[5020.2395113188832,1720.9829920826323],"reflectionModeOverride":0,"anchorPoint":[5022.3567468341498,1732.4765563083656],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5025.6838312152831,1750.9267515128322],"nextPoint":[0,0]},{"outPoint":[5020.2395113188832,1679.2432062102325],"reflectionModeOverride":0,"anchorPoint":[5020.2395113188832,1691.6441570853658],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5020.2395113188832,1703.1377213110991],"nextPoint":[0,0]},{"outPoint":[5025.3813689988165,1633.2689493072994],"reflectionModeOverride":0,"anchorPoint":[5021.7518224012165,1656.256077758766],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5020.2395113188832,1666.5397931186326],"nextPoint":[0,0]},{"outPoint":[5051.090657398483,1631.4541760084994],"reflectionModeOverride":0,"anchorPoint":[5044.738950852683,1631.4541760084994],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5039.8995553892164,1631.4541760084994],"nextPoint":[0,0]},{"outPoint":[5069.5408526029496,1665.0274820362993],"reflectionModeOverride":0,"anchorPoint":[5067.4236170876829,1654.1388422434993],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5063.794070490083,1635.0837226060994],"nextPoint":[0,0]},{"outPoint":[5069.5408526029496,1706.1623434757657],"reflectionModeOverride":0,"anchorPoint":[5069.5408526029496,1691.6441570853658],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5069.5408526029496,1679.5456684266992],"nextPoint":[0,0]},{"outPoint":[5064.3989949230163,1750.0193648634322],"reflectionModeOverride":0,"anchorPoint":[5067.4236170876829,1731.5691696589656],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5069.5408526029496,1719.1682187838323],"nextPoint":[0,0]}]}}},"strokeType":0}}},"mask":0}}},"blur":0,"opacity":1,"name":"(curve)","gid":"3A45AD56-C444-4A24-BBBE-0B21BAA089FE"}]}}},"strokeType":0}}},"mask":0}}},"blur":0,"opacity":1,"name":"path","gid":"86E6209F-DBD3-4623-B610-057E38AB0A95"},{"isHidden":false,"elementDescription":"(curve)","angle":0,"isLocked":false,"blendMode":0,"subElement":{"stylable":{"_0":{"fill":{"color":{"_0":{"b":0,"s":0,"h":0,"a":1}}},"subElement":{"abstractPath":{"_0":{"fillRule":0,"subElement":{"pathData":{"_0":{"subElement":{"neither":{}},"reversed":false,"closed":true,"nodes":[{"outPoint":[5146.603440311872,1708.5820412074991],"reflectionModeOverride":0,"anchorPoint":[5145.696053662472,1710.6992767227657],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5145.696053662472,1710.6992767227657],"nextPoint":[0,0]},{"outPoint":[5146.603440311872,1707.0697301251657],"reflectionModeOverride":0,"anchorPoint":[5146.603440311872,1707.3721923416324],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5146.603440311872,1707.9771167745657],"nextPoint":[0,0]},{"outPoint":[5145.696053662472,1704.3475701769657],"reflectionModeOverride":0,"anchorPoint":[5145.696053662472,1704.3475701769657],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5146.603440311872,1706.4648056922324],"nextPoint":[0,0]},{"outPoint":[5110.9128987688055,1612.0965941546328],"reflectionModeOverride":0,"anchorPoint":[5112.1227476346721,1615.4236785357662],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5112.1227476346721,1615.4236785357662],"nextPoint":[0,0]},{"outPoint":[5105.4685788724055,1610.8867452887662],"reflectionModeOverride":0,"anchorPoint":[5107.5858143876721,1610.8867452887662],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5109.7030499029388,1610.8867452887662],"nextPoint":[0,0]},{"outPoint":[5103.6538055736055,1615.4236785357662],"reflectionModeOverride":0,"anchorPoint":[5103.6538055736055,1614.8187541028328],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5103.6538055736055,1612.7015185875662],"nextPoint":[0,0]},{"outPoint":[5104.5611922230055,1617.8433762674995],"reflectionModeOverride":0,"anchorPoint":[5104.5611922230055,1617.8433762674995],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5103.6538055736055,1615.7261407522328],"nextPoint":[0,0]},{"outPoint":[5138.7394226837387,1707.3721923416324],"reflectionModeOverride":0,"anchorPoint":[5138.7394226837387,1707.3721923416324],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5138.7394226837387,1707.3721923416324],"nextPoint":[0,0]},{"outPoint":[5103.6538055736055,1798.7157817145653],"reflectionModeOverride":0,"anchorPoint":[5104.5611922230055,1796.5985461992987],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5104.5611922230055,1796.5985461992987],"nextPoint":[0,0]},{"outPoint":[5103.6538055736055,1802.3453283121653],"reflectionModeOverride":0,"anchorPoint":[5103.6538055736055,1800.2280927968986],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5103.6538055736055,1799.3207061474986],"nextPoint":[0,0]},{"outPoint":[5110.0055121194055,1804.1601016109653],"reflectionModeOverride":0,"anchorPoint":[5107.5858143876721,1804.1601016109653],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5105.4685788724055,1804.1601016109653],"nextPoint":[0,0]},{"outPoint":[5111.5178232017388,1800.2280927968986],"reflectionModeOverride":0,"anchorPoint":[5111.5178232017388,1800.2280927968986],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5110.9128987688055,1802.0428660956986],"nextPoint":[0,0]}]}}},"strokeType":0}}},"mask":0}}},"blur":0,"opacity":1,"name":"path","gid":"399020A8-94C6-45B0-A936-EACB17ADFA7A"}]}}},"blur":0,"opacity":1,"name":"g","gid":"56A930D2-A266-4916-A628-B016A87B5B50"},{"isHidden":false,"elementDescription":"(group)","angle":0,"isLocked":false,"blendMode":0,"subElement":{"group":{"_0":{"elements":[{"isHidden":false,"elementDescription":"(curve)","angle":0,"isLocked":false,"blendMode":0,"subElement":{"stylable":{"_0":{"fill":{"color":{"_0":{"b":0,"s":0,"h":0,"a":1}}},"subElement":{"abstractPath":{"_0":{"fillRule":0,"subElement":{"pathData":{"_0":{"subElement":{"neither":{}},"reversed":false,"closed":true,"nodes":[{"outPoint":[4427.2079872564645,1095.0717118082412],"reflectionModeOverride":0,"anchorPoint":[4427.2079872564645,1098.3987961893745],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4427.2079872564645,1098.3987961893745],"nextPoint":[0,0]},{"outPoint":[4419.6464318447979,1091.4421652106412],"reflectionModeOverride":0,"anchorPoint":[4423.5784406588646,1091.4421652106412],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4427.2079872564645,1091.4421652106412],"nextPoint":[0,0]},{"outPoint":[4419.6464318447979,1098.3987961893745],"reflectionModeOverride":0,"anchorPoint":[4419.6464318447979,1098.3987961893745],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4419.6464318447979,1095.0717118082412],"nextPoint":[0,0]},{"outPoint":[4419.6464318447979,1281.0859749352403],"reflectionModeOverride":0,"anchorPoint":[4419.6464318447979,1277.758890554107],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4419.6464318447979,1277.758890554107],"nextPoint":[0,0]},{"outPoint":[4427.2079872564645,1284.7155215328403],"reflectionModeOverride":0,"anchorPoint":[4423.5784406588646,1284.7155215328403],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4419.6464318447979,1284.7155215328403],"nextPoint":[0,0]},{"outPoint":[4427.2079872564645,1277.758890554107],"reflectionModeOverride":0,"anchorPoint":[4427.2079872564645,1277.758890554107],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4427.2079872564645,1281.0859749352403],"nextPoint":[0,0]}]}}},"strokeType":0}}},"mask":0}}},"blur":0,"opacity":1,"name":"path","gid":"D2FD8818-F565-411F-AA5C-43E31CAC1BA3"},{"isHidden":false,"elementDescription":"(curve)","angle":0,"isLocked":false,"blendMode":0,"subElement":{"stylable":{"_0":{"fill":{"color":{"_0":{"b":0,"s":0,"h":0,"a":1}}},"subElement":{"abstractPath":{"_0":{"fillRule":0,"subElement":{"pathData":{"_0":{"subElement":{"neither":{}},"reversed":false,"closed":true,"nodes":[{"outPoint":[4507.1037952586958,1108.0775871163078],"reflectionModeOverride":0,"anchorPoint":[4507.1037952586958,1112.9169825797744],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4507.1037952586958,1112.9169825797744],"nextPoint":[0,0]},{"outPoint":[4490.4683733530292,1120.1760757749744],"reflectionModeOverride":0,"anchorPoint":[4502.5668620116958,1107.7751248998411],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4507.1037952586958,1107.7751248998411],"nextPoint":[0,0]},{"outPoint":[4467.4812449015626,1120.1760757749744],"reflectionModeOverride":0,"anchorPoint":[4467.4812449015626,1120.1760757749744],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4473.5304892308959,1120.1760757749744],"nextPoint":[0,0]},{"outPoint":[4471.4132537156293,1126.2253201043077],"reflectionModeOverride":0,"anchorPoint":[4467.4812449015626,1126.2253201043077],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4467.4812449015626,1126.2253201043077],"nextPoint":[0,0]},{"outPoint":[4492.5856088682958,1121.0834624243744],"reflectionModeOverride":0,"anchorPoint":[4492.5856088682958,1121.0834624243744],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4482.6043557248959,1126.2253201043077],"nextPoint":[0,0]},{"outPoint":[4492.5856088682958,1228.1550870535739],"reflectionModeOverride":0,"anchorPoint":[4492.5856088682958,1221.1984560748406],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4492.5856088682958,1221.1984560748406],"nextPoint":[0,0]},{"outPoint":[4474.7403380967626,1230.2723225688405],"reflectionModeOverride":0,"anchorPoint":[4474.7403380967626,1230.2723225688405],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4491.9806844353625,1230.2723225688405],"nextPoint":[0,0]},{"outPoint":[4468.6910937674293,1230.2723225688405],"reflectionModeOverride":0,"anchorPoint":[4468.6910937674293,1230.2723225688405],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4468.6910937674293,1230.2723225688405],"nextPoint":[0,0]},{"outPoint":[4475.3452625296959,1235.7166424652405],"reflectionModeOverride":0,"anchorPoint":[4468.6910937674293,1236.3215668981738],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4468.6910937674293,1236.3215668981738],"nextPoint":[0,0]},{"outPoint":[4507.4062574751624,1235.7166424652405],"reflectionModeOverride":0,"anchorPoint":[4499.8447020634958,1235.7166424652405],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4491.9806844353625,1235.7166424652405],"nextPoint":[0,0]},{"outPoint":[4530.9983103595623,1236.3215668981738],"reflectionModeOverride":0,"anchorPoint":[4530.9983103595623,1236.3215668981738],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4524.3441415972957,1235.7166424652405],"nextPoint":[0,0]},{"outPoint":[4530.9983103595623,1230.2723225688405],"reflectionModeOverride":0,"anchorPoint":[4530.9983103595623,1230.2723225688405],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4530.9983103595623,1230.2723225688405],"nextPoint":[0,0]},{"outPoint":[4507.4062574751624,1230.2723225688405],"reflectionModeOverride":0,"anchorPoint":[4524.949066030229,1230.2723225688405],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4524.949066030229,1230.2723225688405],"nextPoint":[0,0]},{"outPoint":[4507.1037952586958,1221.1984560748406],"reflectionModeOverride":0,"anchorPoint":[4507.1037952586958,1221.1984560748406],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4507.1037952586958,1228.1550870535739],"nextPoint":[0,0]}]}}},"strokeType":0}}},"mask":0}}},"blur":0,"opacity":1,"name":"path","gid":"325641F3-1238-4808-BA6D-B903F87A7E34"},{"isHidden":false,"elementDescription":"(curve)","angle":0,"isLocked":false,"blendMode":0,"subElement":{"stylable":{"_0":{"fill":{"color":{"_0":{"b":0,"s":0,"h":0,"a":1}}},"subElement":{"abstractPath":{"_0":{"fillRule":0,"subElement":{"pathData":{"_0":{"subElement":{"neither":{}},"reversed":false,"closed":true,"nodes":[{"outPoint":[4585.9811562664181,1223.3156915901072],"reflectionModeOverride":0,"anchorPoint":[4585.9811562664181,1236.0191046817072],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4585.9811562664181,1258.7037709167071],"nextPoint":[0,0]},{"outPoint":[4567.2284988454849,1215.7541361784406],"reflectionModeOverride":0,"anchorPoint":[4573.5802053912848,1215.7541361784406],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4581.1417608029515,1215.7541361784406],"nextPoint":[0,0]},{"outPoint":[4563.2964900314182,1231.1797092182405],"reflectionModeOverride":0,"anchorPoint":[4563.2964900314182,1226.0378515383072],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4563.2964900314182,1220.5935316419072],"nextPoint":[0,0]},{"outPoint":[4575.6974409065515,1236.3215668981738],"reflectionModeOverride":0,"anchorPoint":[4573.5802053912848,1236.3215668981738],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4567.2284988454849,1236.3215668981738],"nextPoint":[0,0]},{"outPoint":[4580.8392985864848,1233.2969447335072],"reflectionModeOverride":0,"anchorPoint":[4580.2343741535515,1233.9018691664405],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4578.4196008547515,1235.4141802487738],"nextPoint":[0,0]},{"outPoint":[4581.4442230194181,1233.2969447335072],"reflectionModeOverride":0,"anchorPoint":[4581.1417608029515,1233.2969447335072],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4581.1417608029515,1233.2969447335072],"nextPoint":[0,0]},{"outPoint":[4581.4442230194181,1250.5372910721071],"reflectionModeOverride":0,"anchorPoint":[4581.4442230194181,1236.0191046817072],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4581.4442230194181,1233.2969447335072],"nextPoint":[0,0]},{"outPoint":[4566.3211121960849,1270.499797358907],"reflectionModeOverride":0,"anchorPoint":[4568.4383477113515,1268.3825618436404],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4574.7900542571515,1262.0308552978404],"nextPoint":[0,0]},{"outPoint":[4566.3211121960849,1272.9194950906403],"reflectionModeOverride":0,"anchorPoint":[4566.3211121960849,1271.407184008307],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4566.3211121960849,1270.8022595753737],"nextPoint":[0,0]},{"outPoint":[4570.2531210101515,1273.5244195235737],"reflectionModeOverride":0,"anchorPoint":[4568.1358854948849,1273.5244195235737],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4567.2284988454849,1273.5244195235737],"nextPoint":[0,0]}]}}},"strokeType":0}}},"mask":0}}},"blur":0,"opacity":1,"name":"path","gid":"41E24E51-6BDB-46EE-8C75-5A758E5DA0C5"},{"isHidden":false,"elementDescription":"(curve)","angle":0,"isLocked":false,"blendMode":0,"subElement":{"stylable":{"_0":{"fill":{"color":{"_0":{"b":0,"s":0,"h":0,"a":1}}},"subElement":{"abstractPath":{"_0":{"fillRule":0,"subElement":{"pathData":{"_0":{"subElement":{"neither":{}},"reversed":false,"closed":true,"nodes":[{"outPoint":[4689.2395121313748,1108.0775871163078],"reflectionModeOverride":0,"anchorPoint":[4689.2395121313748,1112.9169825797744],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4689.2395121313748,1112.9169825797744],"nextPoint":[0,0]},{"outPoint":[4672.6040902257082,1120.1760757749744],"reflectionModeOverride":0,"anchorPoint":[4684.7025788843748,1107.7751248998411],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4689.2395121313748,1107.7751248998411],"nextPoint":[0,0]},{"outPoint":[4649.6169617742416,1120.1760757749744],"reflectionModeOverride":0,"anchorPoint":[4649.6169617742416,1120.1760757749744],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4655.666206103575,1120.1760757749744],"nextPoint":[0,0]},{"outPoint":[4653.5489705883083,1126.2253201043077],"reflectionModeOverride":0,"anchorPoint":[4649.6169617742416,1126.2253201043077],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4649.6169617742416,1126.2253201043077],"nextPoint":[0,0]},{"outPoint":[4674.7213257409749,1121.0834624243744],"reflectionModeOverride":0,"anchorPoint":[4674.7213257409749,1121.0834624243744],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4664.7400725975749,1126.2253201043077],"nextPoint":[0,0]},{"outPoint":[4674.7213257409749,1228.1550870535739],"reflectionModeOverride":0,"anchorPoint":[4674.7213257409749,1221.1984560748406],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4674.7213257409749,1221.1984560748406],"nextPoint":[0,0]},{"outPoint":[4656.8760549694416,1230.2723225688405],"reflectionModeOverride":0,"anchorPoint":[4656.8760549694416,1230.2723225688405],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4674.1164013080415,1230.2723225688405],"nextPoint":[0,0]},{"outPoint":[4650.8268106401083,1230.2723225688405],"reflectionModeOverride":0,"anchorPoint":[4650.8268106401083,1230.2723225688405],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4650.8268106401083,1230.2723225688405],"nextPoint":[0,0]},{"outPoint":[4657.4809794023749,1235.7166424652405],"reflectionModeOverride":0,"anchorPoint":[4650.8268106401083,1236.3215668981738],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4650.8268106401083,1236.3215668981738],"nextPoint":[0,0]},{"outPoint":[4689.5419743478415,1235.7166424652405],"reflectionModeOverride":0,"anchorPoint":[4681.9804189361748,1235.7166424652405],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4674.1164013080415,1235.7166424652405],"nextPoint":[0,0]},{"outPoint":[4713.1340272322414,1236.3215668981738],"reflectionModeOverride":0,"anchorPoint":[4713.1340272322414,1236.3215668981738],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4706.4798584699747,1235.7166424652405],"nextPoint":[0,0]},{"outPoint":[4713.1340272322414,1230.2723225688405],"reflectionModeOverride":0,"anchorPoint":[4713.1340272322414,1230.2723225688405],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4713.1340272322414,1230.2723225688405],"nextPoint":[0,0]},{"outPoint":[4689.5419743478415,1230.2723225688405],"reflectionModeOverride":0,"anchorPoint":[4707.084782902908,1230.2723225688405],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4707.084782902908,1230.2723225688405],"nextPoint":[0,0]},{"outPoint":[4689.2395121313748,1221.1984560748406],"reflectionModeOverride":0,"anchorPoint":[4689.2395121313748,1221.1984560748406],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4689.2395121313748,1228.1550870535739],"nextPoint":[0,0]}]}}},"strokeType":0}}},"mask":0}}},"blur":0,"opacity":1,"name":"path","gid":"BAB8F0A6-087B-4E5A-9ECC-6CF35E1BB13D"},{"isHidden":false,"elementDescription":"(curve)","angle":0,"isLocked":false,"blendMode":0,"subElement":{"stylable":{"_0":{"fill":{"color":{"_0":{"b":0,"s":0,"h":0,"a":1}}},"subElement":{"abstractPath":{"_0":{"fillRule":0,"subElement":{"pathData":{"_0":{"subElement":{"neither":{}},"reversed":false,"closed":true,"nodes":[{"outPoint":[4768.1165777658389,1223.3156915901072],"reflectionModeOverride":0,"anchorPoint":[4768.1165777658389,1236.0191046817072],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4768.1165777658389,1258.7037709167071],"nextPoint":[0,0]},{"outPoint":[4749.3639203449056,1215.7541361784406],"reflectionModeOverride":0,"anchorPoint":[4755.7156268907056,1215.7541361784406],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4763.2771823023722,1215.7541361784406],"nextPoint":[0,0]},{"outPoint":[4745.431911530839,1231.1797092182405],"reflectionModeOverride":0,"anchorPoint":[4745.431911530839,1226.0378515383072],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4745.431911530839,1220.5935316419072],"nextPoint":[0,0]},{"outPoint":[4757.8328624059723,1236.3215668981738],"reflectionModeOverride":0,"anchorPoint":[4755.7156268907056,1236.3215668981738],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4749.3639203449056,1236.3215668981738],"nextPoint":[0,0]},{"outPoint":[4762.9747200859056,1233.2969447335072],"reflectionModeOverride":0,"anchorPoint":[4762.3697956529722,1233.9018691664405],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4760.5550223541723,1235.4141802487738],"nextPoint":[0,0]},{"outPoint":[4763.5796445188389,1233.2969447335072],"reflectionModeOverride":0,"anchorPoint":[4763.2771823023722,1233.2969447335072],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4763.2771823023722,1233.2969447335072],"nextPoint":[0,0]},{"outPoint":[4763.5796445188389,1250.5372910721071],"reflectionModeOverride":0,"anchorPoint":[4763.5796445188389,1236.0191046817072],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4763.5796445188389,1233.2969447335072],"nextPoint":[0,0]},{"outPoint":[4748.4565336955056,1270.499797358907],"reflectionModeOverride":0,"anchorPoint":[4750.5737692107723,1268.3825618436404],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4756.9254757565723,1262.0308552978404],"nextPoint":[0,0]},{"outPoint":[4748.4565336955056,1272.9194950906403],"reflectionModeOverride":0,"anchorPoint":[4748.4565336955056,1271.407184008307],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4748.4565336955056,1270.8022595753737],"nextPoint":[0,0]},{"outPoint":[4752.3885425095723,1273.5244195235737],"reflectionModeOverride":0,"anchorPoint":[4750.2713069943056,1273.5244195235737],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4749.3639203449056,1273.5244195235737],"nextPoint":[0,0]}]}}},"strokeType":0}}},"mask":0}}},"blur":0,"opacity":1,"name":"path","gid":"25C07FF9-D7C8-4F6A-947A-D8C43820076E"},{"isHidden":false,"elementDescription":"(curve)","angle":0,"isLocked":false,"blendMode":0,"subElement":{"stylable":{"_0":{"fill":{"color":{"_0":{"b":0,"s":0,"h":0,"a":1}}},"subElement":{"abstractPath":{"_0":{"fillRule":0,"subElement":{"pathData":{"_0":{"subElement":{"neither":{}},"reversed":false,"closed":true,"nodes":[{"outPoint":[4839.0114764688624,1221.5009182913072],"reflectionModeOverride":0,"anchorPoint":[4839.0114764688624,1221.5009182913072],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4839.0114764688624,1221.5009182913072],"nextPoint":[0,0]},{"outPoint":[4889.5226666187955,1174.9217369554408],"reflectionModeOverride":0,"anchorPoint":[4859.5789071885956,1201.5384120045073],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4859.5789071885956,1201.5384120045073],"nextPoint":[0,0]},{"outPoint":[4901.0162308445288,1123.200697939641],"reflectionModeOverride":0,"anchorPoint":[4901.0162308445288,1145.2804397417076],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4901.0162308445288,1164.6380215955742],"nextPoint":[0,0]},{"outPoint":[4838.4065520359291,1107.7751248998411],"reflectionModeOverride":0,"anchorPoint":[4860.183831621529,1107.7751248998411],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4883.7758845059288,1107.7751248998411],"nextPoint":[0,0]},{"outPoint":[4824.1908278619958,1153.4469195863076],"reflectionModeOverride":0,"anchorPoint":[4824.1908278619958,1142.8607420099743],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4824.1908278619958,1125.6203956713744],"nextPoint":[0,0]},{"outPoint":[4837.8016276029957,1153.4469195863076],"reflectionModeOverride":0,"anchorPoint":[4834.4745432218624,1153.4469195863076],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4833.8696187889291,1153.4469195863076],"nextPoint":[0,0]},{"outPoint":[4844.4557963652624,1138.3238087629743],"reflectionModeOverride":0,"anchorPoint":[4844.4557963652624,1143.1632042264409],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4844.4557963652624,1151.3296840710409],"nextPoint":[0,0]},{"outPoint":[4832.6597699230624,1133.181951083041],"reflectionModeOverride":0,"anchorPoint":[4834.1720810053957,1133.181951083041],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4840.8262497676624,1133.181951083041],"nextPoint":[0,0]},{"outPoint":[4835.9868543041957,1120.7810002079077],"reflectionModeOverride":0,"anchorPoint":[4831.7523832736624,1133.4844132995077],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4832.3573077065957,1133.181951083041],"nextPoint":[0,0]},{"outPoint":[4875.3069424448622,1113.8243692291744],"reflectionModeOverride":0,"anchorPoint":[4857.7641338897956,1113.8243692291744],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4846.573031880529,1113.8243692291744],"nextPoint":[0,0]},{"outPoint":[4883.4734222894622,1160.7060127815075],"reflectionModeOverride":0,"anchorPoint":[4883.4734222894622,1145.2804397417076],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4883.4734222894622,1129.552404485441],"nextPoint":[0,0]},{"outPoint":[4863.2084537861956,1187.9276122635074],"reflectionModeOverride":0,"anchorPoint":[4863.2084537861956,1187.9276122635074],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4874.0970935789956,1175.8291236048408],"nextPoint":[0,0]},{"outPoint":[4824.1908278619958,1231.1797092182405],"reflectionModeOverride":0,"anchorPoint":[4826.3080633772624,1229.0624737029739],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4826.3080633772624,1229.0624737029739],"nextPoint":[0,0]},{"outPoint":[4824.1908278619958,1236.3215668981738],"reflectionModeOverride":0,"anchorPoint":[4824.1908278619958,1236.3215668981738],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4824.1908278619958,1231.7846336511739],"nextPoint":[0,0]},{"outPoint":[4895.8743731645955,1236.3215668981738],"reflectionModeOverride":0,"anchorPoint":[4895.8743731645955,1236.3215668981738],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4895.8743731645955,1236.3215668981738],"nextPoint":[0,0]},{"outPoint":[4901.0162308445288,1202.748260870374],"reflectionModeOverride":0,"anchorPoint":[4901.0162308445288,1202.748260870374],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4901.0162308445288,1202.748260870374],"nextPoint":[0,0]},{"outPoint":[4895.2694487316621,1208.4950429832406],"reflectionModeOverride":0,"anchorPoint":[4896.4792975975288,1202.748260870374],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4896.4792975975288,1202.748260870374],"nextPoint":[0,0]},{"outPoint":[4890.7325154846621,1221.5009182913072],"reflectionModeOverride":0,"anchorPoint":[4891.9423643505288,1219.9886072089739],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4894.0595998657955,1216.9639850443073],"nextPoint":[0,0]},{"outPoint":[4873.7946313625289,1221.5009182913072],"reflectionModeOverride":0,"anchorPoint":[4873.7946313625289,1221.5009182913072],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4878.0291023930622,1221.5009182913072],"nextPoint":[0,0]}]}}},"strokeType":0}}},"mask":0}}},"blur":0,"opacity":1,"name":"path","gid":"CBDA64CB-EAF1-446F-9CCD-E92D942E056A"},{"isHidden":false,"elementDescription":"(curve)","angle":0,"isLocked":false,"blendMode":0,"subElement":{"stylable":{"_0":{"fill":{"color":{"_0":{"b":0,"s":0,"h":0,"a":1}}},"subElement":{"abstractPath":{"_0":{"fillRule":0,"subElement":{"pathData":{"_0":{"subElement":{"neither":{}},"reversed":false,"closed":true,"nodes":[{"outPoint":[4950.2522946385179,1223.3156915901072],"reflectionModeOverride":0,"anchorPoint":[4950.2522946385179,1236.0191046817072],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4950.2522946385179,1258.7037709167071],"nextPoint":[0,0]},{"outPoint":[4931.4996372175847,1215.7541361784406],"reflectionModeOverride":0,"anchorPoint":[4937.8513437633846,1215.7541361784406],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4945.4128991750513,1215.7541361784406],"nextPoint":[0,0]},{"outPoint":[4927.567628403518,1231.1797092182405],"reflectionModeOverride":0,"anchorPoint":[4927.567628403518,1226.0378515383072],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4927.567628403518,1220.5935316419072],"nextPoint":[0,0]},{"outPoint":[4939.9685792786513,1236.3215668981738],"reflectionModeOverride":0,"anchorPoint":[4937.8513437633846,1236.3215668981738],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4931.4996372175847,1236.3215668981738],"nextPoint":[0,0]},{"outPoint":[4945.1104369585846,1233.2969447335072],"reflectionModeOverride":0,"anchorPoint":[4944.5055125256513,1233.9018691664405],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4942.6907392268513,1235.4141802487738],"nextPoint":[0,0]},{"outPoint":[4945.7153613915179,1233.2969447335072],"reflectionModeOverride":0,"anchorPoint":[4945.4128991750513,1233.2969447335072],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4945.4128991750513,1233.2969447335072],"nextPoint":[0,0]},{"outPoint":[4945.7153613915179,1250.5372910721071],"reflectionModeOverride":0,"anchorPoint":[4945.7153613915179,1236.0191046817072],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4945.7153613915179,1233.2969447335072],"nextPoint":[0,0]},{"outPoint":[4930.5922505681847,1270.499797358907],"reflectionModeOverride":0,"anchorPoint":[4932.7094860834513,1268.3825618436404],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4939.0611926292513,1262.0308552978404],"nextPoint":[0,0]},{"outPoint":[4930.5922505681847,1272.9194950906403],"reflectionModeOverride":0,"anchorPoint":[4930.5922505681847,1271.407184008307],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4930.5922505681847,1270.8022595753737],"nextPoint":[0,0]},{"outPoint":[4934.5242593822513,1273.5244195235737],"reflectionModeOverride":0,"anchorPoint":[4932.4070238669847,1273.5244195235737],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4931.4996372175847,1273.5244195235737],"nextPoint":[0,0]}]}}},"strokeType":0}}},"mask":0}}},"blur":0,"opacity":1,"name":"path","gid":"3FB40825-CD7B-4353-8D80-2D76A9B2A8B7"},{"isHidden":false,"elementDescription":"(curve)","angle":0,"isLocked":false,"blendMode":0,"subElement":{"stylable":{"_0":{"fill":{"color":{"_0":{"b":0,"s":0,"h":0,"a":1}}},"subElement":{"abstractPath":{"_0":{"fillRule":0,"subElement":{"compoundPathData":{"_0":{"subpaths":[{"isHidden":false,"elementDescription":"(curve)","angle":0,"isLocked":false,"blendMode":0,"subElement":{"stylable":{"_0":{"subElement":{"abstractPath":{"_0":{"fillRule":0,"subElement":{"pathData":{"_0":{"subElement":{"neither":{}},"reversed":false,"closed":true,"nodes":[{"outPoint":[5085.2688878592162,1159.1937016991742],"reflectionModeOverride":0,"anchorPoint":[5085.2688878592162,1174.6192747389741],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5085.2688878592162,1189.7423855623074],"nextPoint":[0,0]},{"outPoint":[5068.9359281700163,1110.7997470645078],"reflectionModeOverride":0,"anchorPoint":[5077.7073324475496,1129.552404485441],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5084.3615012098162,1143.7681286593743],"nextPoint":[0,0]},{"outPoint":[5033.2453866269498,1107.7751248998411],"reflectionModeOverride":0,"anchorPoint":[5045.0414130691497,1107.7751248998411],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5052.905430697283,1107.7751248998411],"nextPoint":[0,0]},{"outPoint":[5005.1164004955499,1144.0705908758409],"reflectionModeOverride":0,"anchorPoint":[5011.1656448248832,1130.7622533513077],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5019.3321246694832,1112.9169825797744],"nextPoint":[0,0]},{"outPoint":[5004.2090138461499,1189.1374611293741],"reflectionModeOverride":0,"anchorPoint":[5004.2090138461499,1174.6192747389741],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5004.2090138461499,1159.1937016991742],"nextPoint":[0,0]},{"outPoint":[5021.1468979682832,1236.6240291146405],"reflectionModeOverride":0,"anchorPoint":[5012.9804181236832,1221.1984560748406],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5004.8139382790832,1206.377807467974],"nextPoint":[0,0]},{"outPoint":[5055.0226662125497,1240.5560379287072],"reflectionModeOverride":0,"anchorPoint":[5044.738950852683,1240.5560379287072],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5035.3626221422164,1240.5560379287072],"nextPoint":[0,0]},{"outPoint":[5084.3615012098162,1204.8654963856407],"reflectionModeOverride":0,"anchorPoint":[5078.3122568804829,1218.1738339101739],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5069.8433148194163,1236.6240291146405],"nextPoint":[0,0]}]}}},"strokeType":0}}},"mask":0}}},"blur":0,"opacity":1,"name":"(curve)","gid":"6C20F739-8235-408E-9914-EAEE695140E7"},{"isHidden":false,"elementDescription":"(curve)","angle":0,"isLocked":false,"blendMode":0,"subElement":{"stylable":{"_0":{"subElement":{"abstractPath":{"_0":{"fillRule":0,"subElement":{"pathData":{"_0":{"subElement":{"neither":{}},"reversed":false,"closed":true,"nodes":[{"outPoint":[5037.1773954410164,1236.3215668981738],"reflectionModeOverride":0,"anchorPoint":[5044.738950852683,1236.3215668981738],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5053.5103551302163,1236.3215668981738],"nextPoint":[0,0]},{"outPoint":[5020.2395113188832,1201.5384120045073],"reflectionModeOverride":0,"anchorPoint":[5022.3567468341498,1213.0319762302406],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5025.6838312152831,1231.4821714347072],"nextPoint":[0,0]},{"outPoint":[5020.2395113188832,1159.7986261321075],"reflectionModeOverride":0,"anchorPoint":[5020.2395113188832,1172.1995770072408],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5020.2395113188832,1183.6931412329741],"nextPoint":[0,0]},{"outPoint":[5025.3813689988165,1113.8243692291744],"reflectionModeOverride":0,"anchorPoint":[5021.7518224012165,1136.811497680641],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5020.2395113188832,1147.0952130405076],"nextPoint":[0,0]},{"outPoint":[5051.090657398483,1112.0095959303744],"reflectionModeOverride":0,"anchorPoint":[5044.738950852683,1112.0095959303744],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5039.8995553892164,1112.0095959303744],"nextPoint":[0,0]},{"outPoint":[5069.5408526029496,1145.5829019581743],"reflectionModeOverride":0,"anchorPoint":[5067.4236170876829,1134.6942621653743],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5063.794070490083,1115.6391425279744],"nextPoint":[0,0]},{"outPoint":[5069.5408526029496,1186.7177633976407],"reflectionModeOverride":0,"anchorPoint":[5069.5408526029496,1172.1995770072408],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5069.5408526029496,1160.1010883485742],"nextPoint":[0,0]},{"outPoint":[5064.3989949230163,1230.5747847853072],"reflectionModeOverride":0,"anchorPoint":[5067.4236170876829,1212.1245895808406],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5069.5408526029496,1199.7236387057073],"nextPoint":[0,0]}]}}},"strokeType":0}}},"mask":0}}},"blur":0,"opacity":1,"name":"(curve)","gid":"C6326730-476C-4613-A6E2-43A8F8BFC0B1"}]}}},"strokeType":0}}},"mask":0}}},"blur":0,"opacity":1,"name":"path","gid":"CF7F2745-59CA-4D4D-841F-6A3AB4D20492"},{"isHidden":false,"elementDescription":"(curve)","angle":0,"isLocked":false,"blendMode":0,"subElement":{"stylable":{"_0":{"fill":{"color":{"_0":{"b":0,"s":0,"h":0,"a":1}}},"subElement":{"abstractPath":{"_0":{"fillRule":0,"subElement":{"pathData":{"_0":{"subElement":{"neither":{}},"reversed":false,"closed":true,"nodes":[{"outPoint":[5146.603440311872,1189.1374611293741],"reflectionModeOverride":0,"anchorPoint":[5145.696053662472,1191.2546966446407],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5145.696053662472,1191.2546966446407],"nextPoint":[0,0]},{"outPoint":[5146.603440311872,1187.6251500470407],"reflectionModeOverride":0,"anchorPoint":[5146.603440311872,1187.9276122635074],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5146.603440311872,1188.5325366964407],"nextPoint":[0,0]},{"outPoint":[5145.696053662472,1184.9029900988407],"reflectionModeOverride":0,"anchorPoint":[5145.696053662472,1184.9029900988407],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5146.603440311872,1187.0202256141074],"nextPoint":[0,0]},{"outPoint":[5110.9128987688055,1092.6520140765078],"reflectionModeOverride":0,"anchorPoint":[5112.1227476346721,1095.9790984576412],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5112.1227476346721,1095.9790984576412],"nextPoint":[0,0]},{"outPoint":[5105.4685788724055,1091.4421652106412],"reflectionModeOverride":0,"anchorPoint":[5107.5858143876721,1091.4421652106412],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5109.7030499029388,1091.4421652106412],"nextPoint":[0,0]},{"outPoint":[5103.6538055736055,1095.9790984576412],"reflectionModeOverride":0,"anchorPoint":[5103.6538055736055,1095.3741740247078],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5103.6538055736055,1093.2569385094412],"nextPoint":[0,0]},{"outPoint":[5104.5611922230055,1098.3987961893745],"reflectionModeOverride":0,"anchorPoint":[5104.5611922230055,1098.3987961893745],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5103.6538055736055,1096.2815606741078],"nextPoint":[0,0]},{"outPoint":[5138.7394226837387,1187.9276122635074],"reflectionModeOverride":0,"anchorPoint":[5138.7394226837387,1187.9276122635074],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5138.7394226837387,1187.9276122635074],"nextPoint":[0,0]},{"outPoint":[5103.6538055736055,1279.2712016364403],"reflectionModeOverride":0,"anchorPoint":[5104.5611922230055,1277.1539661211737],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5104.5611922230055,1277.1539661211737],"nextPoint":[0,0]},{"outPoint":[5103.6538055736055,1282.9007482340403],"reflectionModeOverride":0,"anchorPoint":[5103.6538055736055,1280.7835127187736],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5103.6538055736055,1279.8761260693736],"nextPoint":[0,0]},{"outPoint":[5110.0055121194055,1284.7155215328403],"reflectionModeOverride":0,"anchorPoint":[5107.5858143876721,1284.7155215328403],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5105.4685788724055,1284.7155215328403],"nextPoint":[0,0]},{"outPoint":[5111.5178232017388,1280.7835127187736],"reflectionModeOverride":0,"anchorPoint":[5111.5178232017388,1280.7835127187736],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5110.9128987688055,1282.5982860175736],"nextPoint":[0,0]}]}}},"strokeType":0}}},"mask":0}}},"blur":0,"opacity":1,"name":"path","gid":"FD6F17E7-9EEB-476A-B47A-5D7904D3527A"}]}}},"blur":0,"opacity":1,"name":"g","gid":"9337BD31-7607-43D2-9C98-3435852D5A9F"},{"isHidden":false,"elementDescription":"(curve)","angle":0,"isLocked":false,"blendMode":0,"subElement":{"stylable":{"_0":{"subElement":{"abstractPath":{"_0":{"fillRule":0,"subElement":{"pathData":{"_0":{"subElement":{"neither":{}},"reversed":false,"closed":true,"nodes":[{"outPoint":[846.80145263671875,52.08013916015625],"reflectionModeOverride":0,"anchorPoint":[846.80145263671875,52.08013916015625],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[846.80145263671875,52.08013916015625],"nextPoint":[0,0]},{"outPoint":[4273.622314453125,52.08013916015625],"reflectionModeOverride":0,"anchorPoint":[4273.622314453125,52.08013916015625],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4273.622314453125,52.08013916015625],"nextPoint":[0,0]},{"outPoint":[4273.622314453125,52.08013916015625],"reflectionModeOverride":0,"anchorPoint":[4273.622314453125,52.08013916015625],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4273.622314453125,52.08013916015625],"nextPoint":[0,0]},{"outPoint":[4273.622314453125,4867.4462585449219],"reflectionModeOverride":0,"anchorPoint":[4273.622314453125,4867.4462585449219],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4273.622314453125,4867.4462585449219],"nextPoint":[0,0]},{"outPoint":[4273.622314453125,4867.4462585449219],"reflectionModeOverride":0,"anchorPoint":[4273.622314453125,4867.4462585449219],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4273.622314453125,4867.4462585449219],"nextPoint":[0,0]},{"outPoint":[846.80145263671875,4867.4462585449219],"reflectionModeOverride":0,"anchorPoint":[846.80145263671875,4867.4462585449219],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[846.80145263671875,4867.4462585449219],"nextPoint":[0,0]},{"outPoint":[846.80145263671875,4867.4462585449219],"reflectionModeOverride":0,"anchorPoint":[846.80145263671875,4867.4462585449219],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[846.80145263671875,4867.4462585449219],"nextPoint":[0,0]},{"outPoint":[846.80145263671875,52.08013916015625],"reflectionModeOverride":0,"anchorPoint":[846.80145263671875,52.08013916015625],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[846.80145263671875,52.08013916015625],"nextPoint":[0,0]}]}}},"strokeType":0}}},"strokeStyle":{"join":1,"color":{"b":0.66666668653488159,"s":0,"h":0,"a":1},"dashPattern":[0,0,0,0],"width":95.420875549316406,"position":0,"cap":0},"mask":0}}},"blur":0,"opacity":1,"name":"rect","gid":"0BD93E71-27F7-48D1-9D75-27FC58558C75"},{"isHidden":false,"elementDescription":"(curve)","angle":0,"isLocked":false,"blendMode":0,"subElement":{"stylable":{"_0":{"fill":{"color":{"_0":{"b":0,"s":0,"h":0,"a":1}}},"subElement":{"abstractPath":{"_0":{"fillRule":0,"subElement":{"compoundPathData":{"_0":{"subpaths":[{"isHidden":false,"elementDescription":"(curve)","angle":0,"isLocked":false,"blendMode":0,"subElement":{"stylable":{"_0":{"subElement":{"abstractPath":{"_0":{"fillRule":0,"subElement":{"pathData":{"_0":{"subElement":{"neither":{}},"reversed":false,"closed":true,"nodes":[{"outPoint":[826.91756118050762,5024.8905428209982],"reflectionModeOverride":0,"anchorPoint":[826.91756118050762,5024.8905428209982],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[826.91756118050762,5024.8905428209982],"nextPoint":[0,0]},{"outPoint":[799.99842391497441,5027.0077783362649],"reflectionModeOverride":0,"anchorPoint":[799.99842391497441,5027.0077783362649],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[799.99842391497441,5027.0077783362649],"nextPoint":[0,0]},{"outPoint":[812.39937479010769,5033.0570226655982],"reflectionModeOverride":0,"anchorPoint":[799.99842391497441,5033.0570226655982],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[799.99842391497441,5033.0570226655982],"nextPoint":[0,0]},{"outPoint":[814.21414808890768,5043.6432002419315],"reflectionModeOverride":0,"anchorPoint":[814.21414808890768,5043.6432002419315],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[814.21414808890768,5034.2668715314649],"nextPoint":[0,0]},{"outPoint":[814.21414808890768,5104.1356435352645],"reflectionModeOverride":0,"anchorPoint":[814.21414808890768,5095.6667014741979],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[814.21414808890768,5095.6667014741979],"nextPoint":[0,0]},{"outPoint":[799.09103726557441,5104.1356435352645],"reflectionModeOverride":0,"anchorPoint":[799.09103726557441,5104.1356435352645],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[812.09691257364102,5104.1356435352645],"nextPoint":[0,0]},{"outPoint":[805.14028159490772,5109.8824256481312],"reflectionModeOverride":0,"anchorPoint":[799.09103726557441,5110.1848878645978],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[799.09103726557441,5110.1848878645978],"nextPoint":[0,0]},{"outPoint":[827.22002339697428,5109.5799634316645],"reflectionModeOverride":0,"anchorPoint":[820.26339241824098,5109.5799634316645],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[815.726459171241,5109.5799634316645],"nextPoint":[0,0]},{"outPoint":[840.52836092150756,5110.1848878645978],"reflectionModeOverride":0,"anchorPoint":[840.52836092150756,5110.1848878645978],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[833.87419215924092,5109.8824256481312],"nextPoint":[0,0]},{"outPoint":[827.52248561344095,5104.1356435352645],"reflectionModeOverride":0,"anchorPoint":[840.52836092150756,5104.1356435352645],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[840.52836092150756,5104.1356435352645],"nextPoint":[0,0]},{"outPoint":[826.91756118050762,5095.6667014741979],"reflectionModeOverride":0,"anchorPoint":[826.91756118050762,5095.6667014741979],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[826.91756118050762,5103.2282568858645],"nextPoint":[0,0]}]}}},"strokeType":0}}},"mask":0}}},"blur":0,"opacity":1,"name":"(curve)","gid":"7C2600F0-7F5B-4445-88A2-855C69DF4195"},{"isHidden":false,"elementDescription":"(curve)","angle":0,"isLocked":false,"blendMode":0,"subElement":{"stylable":{"_0":{"subElement":{"abstractPath":{"_0":{"fillRule":0,"subElement":{"pathData":{"_0":{"subElement":{"neither":{}},"reversed":false,"closed":true,"nodes":[{"outPoint":[827.52248561344095,4985.2679924638651],"reflectionModeOverride":0,"anchorPoint":[827.52248561344095,4991.3172367931984],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[827.52248561344095,4997.3664811225317],"nextPoint":[0,0]},{"outPoint":[811.49198814070769,4981.0335214333318],"reflectionModeOverride":0,"anchorPoint":[817.541232470041,4981.0335214333318],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[822.98555236644097,4981.0335214333318],"nextPoint":[0,0]},{"outPoint":[807.25751711017438,4996.4590944731317],"reflectionModeOverride":0,"anchorPoint":[807.25751711017438,4991.3172367931984],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[807.25751711017438,4986.1753791132651],"nextPoint":[0,0]},{"outPoint":[822.98555236644097,5001.600952153065],"reflectionModeOverride":0,"anchorPoint":[817.541232470041,5001.600952153065],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[811.49198814070769,5001.600952153065],"nextPoint":[0,0]}]}}},"strokeType":0}}},"mask":0}}},"blur":0,"opacity":1,"name":"(curve)","gid":"BDEE14CD-98C4-400C-83A1-DD592232E910"}]}}},"strokeType":0}}},"mask":0}}},"blur":0,"opacity":1,"name":"path","gid":"4D891DA2-4128-4496-AD82-6404B21927CC"},{"isHidden":false,"elementDescription":"(curve)","angle":0,"isLocked":false,"blendMode":0,"subElement":{"stylable":{"_0":{"fill":{"color":{"_0":{"b":0,"s":0,"h":0,"a":1}}},"subElement":{"abstractPath":{"_0":{"fillRule":0,"subElement":{"compoundPathData":{"_0":{"subpaths":[{"isHidden":false,"elementDescription":"(curve)","angle":0,"isLocked":false,"blendMode":0,"subElement":{"stylable":{"_0":{"subElement":{"abstractPath":{"_0":{"fillRule":0,"subElement":{"pathData":{"_0":{"subElement":{"neither":{}},"reversed":false,"closed":true,"nodes":[{"outPoint":[1362.3508807579929,5030.6377836405554],"reflectionModeOverride":0,"anchorPoint":[1362.3508807579929,5046.0633566803554],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[1362.3508807579929,5061.1864675036886],"nextPoint":[0,0]},{"outPoint":[1346.0179210687929,4982.243829005889],"reflectionModeOverride":0,"anchorPoint":[1354.7893253463262,5000.9964864268222],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[1361.4434941085929,5015.2122106007555],"nextPoint":[0,0]},{"outPoint":[1310.3273795257264,4979.2192068412223],"reflectionModeOverride":0,"anchorPoint":[1322.1234059679264,4979.2192068412223],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[1329.9874235960597,4979.2192068412223],"nextPoint":[0,0]},{"outPoint":[1282.1983933943266,5015.5146728172222],"reflectionModeOverride":0,"anchorPoint":[1288.2476377236599,5002.2063352926889],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[1296.4141175682598,4984.3610645211556],"nextPoint":[0,0]},{"outPoint":[1281.2910067449266,5060.5815430707553],"reflectionModeOverride":0,"anchorPoint":[1281.2910067449266,5046.0633566803554],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[1281.2910067449266,5030.6377836405554],"nextPoint":[0,0]},{"outPoint":[1298.2288908670598,5108.0681110560217],"reflectionModeOverride":0,"anchorPoint":[1290.0624110224599,5092.6425380162218],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[1281.8959311778599,5077.8218894093552],"nextPoint":[0,0]},{"outPoint":[1332.1046591113263,5112.0001198700884],"reflectionModeOverride":0,"anchorPoint":[1321.8209437514597,5112.0001198700884],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[1312.4446150409931,5112.0001198700884],"nextPoint":[0,0]},{"outPoint":[1361.4434941085929,5076.3095783270219],"reflectionModeOverride":0,"anchorPoint":[1355.3942497792596,5089.6179158515552],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[1346.9253077181929,5108.0681110560217],"nextPoint":[0,0]}]}}},"strokeType":0}}},"mask":0}}},"blur":0,"opacity":1,"name":"(curve)","gid":"8714ECF0-01D3-4F1F-8BF7-F8C8C56DE647"},{"isHidden":false,"elementDescription":"(curve)","angle":0,"isLocked":false,"blendMode":0,"subElement":{"stylable":{"_0":{"subElement":{"abstractPath":{"_0":{"fillRule":0,"subElement":{"pathData":{"_0":{"subElement":{"neither":{}},"reversed":false,"closed":true,"nodes":[{"outPoint":[1314.2593883397931,5107.7656488395551],"reflectionModeOverride":0,"anchorPoint":[1321.8209437514597,5107.7656488395551],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[1330.592348028993,5107.7656488395551],"nextPoint":[0,0]},{"outPoint":[1297.3215042176598,5072.9824939458886],"reflectionModeOverride":0,"anchorPoint":[1299.4387397329265,5084.4760581716218],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[1302.7658241140598,5102.9262533760884],"nextPoint":[0,0]},{"outPoint":[1297.3215042176598,5031.2427080734888],"reflectionModeOverride":0,"anchorPoint":[1297.3215042176598,5043.643658948622],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[1297.3215042176598,5055.1372231743553],"nextPoint":[0,0]},{"outPoint":[1302.4633618975931,4985.2684511705556],"reflectionModeOverride":0,"anchorPoint":[1298.8338152999931,5008.2555796220222],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[1297.3215042176598,5018.5392949818888],"nextPoint":[0,0]},{"outPoint":[1328.1726502972597,4983.4536778717556],"reflectionModeOverride":0,"anchorPoint":[1321.8209437514597,4983.4536778717556],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[1316.9815482879931,4983.4536778717556],"nextPoint":[0,0]},{"outPoint":[1346.6228455017263,5017.0269838995555],"reflectionModeOverride":0,"anchorPoint":[1344.5056099864596,5006.1383441067555],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[1340.8760633888596,4987.0832244693556],"nextPoint":[0,0]},{"outPoint":[1346.6228455017263,5058.161845339022],"reflectionModeOverride":0,"anchorPoint":[1346.6228455017263,5043.643658948622],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[1346.6228455017263,5031.5451702899554],"nextPoint":[0,0]},{"outPoint":[1341.480987821793,5102.0188667266884],"reflectionModeOverride":0,"anchorPoint":[1344.5056099864596,5083.5686715222218],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[1346.6228455017263,5071.1677206470886],"nextPoint":[0,0]}]}}},"strokeType":0}}},"mask":0}}},"blur":0,"opacity":1,"name":"(curve)","gid":"487E19FD-1910-45D8-BF7E-4E16842C28CE"}]}}},"strokeType":0}}},"mask":0}}},"blur":0,"opacity":1,"name":"path","gid":"FE403113-3526-4635-AB31-E838B69CC77B"},{"isHidden":false,"elementDescription":"(curve)","angle":0,"isLocked":false,"blendMode":0,"subElement":{"stylable":{"_0":{"fill":{"color":{"_0":{"b":0,"s":0,"h":0,"a":1}}},"subElement":{"abstractPath":{"_0":{"fillRule":0,"subElement":{"pathData":{"_0":{"subElement":{"neither":{}},"reversed":false,"closed":true,"nodes":[{"outPoint":[2168.9410839575285,4981.6392838037827],"reflectionModeOverride":0,"anchorPoint":[2168.9410839575285,4986.4786792672494],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[2168.9410839575285,4986.4786792672494],"nextPoint":[0,0]},{"outPoint":[2152.3056620518619,4993.7377724624494],"reflectionModeOverride":0,"anchorPoint":[2164.4041507105285,4981.3368215873161],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[2168.9410839575285,4981.3368215873161],"nextPoint":[0,0]},{"outPoint":[2129.3185336003953,4993.7377724624494],"reflectionModeOverride":0,"anchorPoint":[2129.3185336003953,4993.7377724624494],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[2135.3677779297286,4993.7377724624494],"nextPoint":[0,0]},{"outPoint":[2133.250542414462,4999.7870167917827],"reflectionModeOverride":0,"anchorPoint":[2129.3185336003953,4999.7870167917827],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[2129.3185336003953,4999.7870167917827],"nextPoint":[0,0]},{"outPoint":[2154.4228975671285,4994.6451591118494],"reflectionModeOverride":0,"anchorPoint":[2154.4228975671285,4994.6451591118494],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[2144.4416444237286,4999.7870167917827],"nextPoint":[0,0]},{"outPoint":[2154.4228975671285,5101.7167837410489],"reflectionModeOverride":0,"anchorPoint":[2154.4228975671285,5094.7601527623156],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[2154.4228975671285,5094.7601527623156],"nextPoint":[0,0]},{"outPoint":[2136.5776267955953,5103.8340192563155],"reflectionModeOverride":0,"anchorPoint":[2136.5776267955953,5103.8340192563155],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[2153.8179731341952,5103.8340192563155],"nextPoint":[0,0]},{"outPoint":[2130.528382466262,5103.8340192563155],"reflectionModeOverride":0,"anchorPoint":[2130.528382466262,5103.8340192563155],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[2130.528382466262,5103.8340192563155],"nextPoint":[0,0]},{"outPoint":[2137.1825512285286,5109.2783391527155],"reflectionModeOverride":0,"anchorPoint":[2130.528382466262,5109.8832635856488],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[2130.528382466262,5109.8832635856488],"nextPoint":[0,0]},{"outPoint":[2169.2435461739951,5109.2783391527155],"reflectionModeOverride":0,"anchorPoint":[2161.6819907623285,5109.2783391527155],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[2153.8179731341952,5109.2783391527155],"nextPoint":[0,0]},{"outPoint":[2192.835599058395,5109.8832635856488],"reflectionModeOverride":0,"anchorPoint":[2192.835599058395,5109.8832635856488],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[2186.1814302961284,5109.2783391527155],"nextPoint":[0,0]},{"outPoint":[2192.835599058395,5103.8340192563155],"reflectionModeOverride":0,"anchorPoint":[2192.835599058395,5103.8340192563155],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[2192.835599058395,5103.8340192563155],"nextPoint":[0,0]},{"outPoint":[2169.2435461739951,5103.8340192563155],"reflectionModeOverride":0,"anchorPoint":[2186.7863547290617,5103.8340192563155],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[2186.7863547290617,5103.8340192563155],"nextPoint":[0,0]},{"outPoint":[2168.9410839575285,5094.7601527623156],"reflectionModeOverride":0,"anchorPoint":[2168.9410839575285,5094.7601527623156],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[2168.9410839575285,5101.7167837410489],"nextPoint":[0,0]}]}}},"strokeType":0}}},"mask":0}}},"blur":0,"opacity":1,"name":"path","gid":"8F7B8A07-47E2-49D3-A9F1-52264F6F0A5E"},{"isHidden":false,"elementDescription":"(curve)","angle":0,"isLocked":false,"blendMode":0,"subElement":{"stylable":{"_0":{"fill":{"color":{"_0":{"b":0,"s":0,"h":0,"a":1}}},"subElement":{"abstractPath":{"_0":{"fillRule":0,"subElement":{"pathData":{"_0":{"subElement":{"neither":{}},"reversed":false,"closed":true,"nodes":[{"outPoint":[2946.9754947982728,5095.0626149787822],"reflectionModeOverride":0,"anchorPoint":[2946.9754947982728,5095.0626149787822],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[2946.9754947982728,5095.0626149787822],"nextPoint":[0,0]},{"outPoint":[2997.4866849482059,5048.4834336429158],"reflectionModeOverride":0,"anchorPoint":[2967.5429255180061,5075.1001086919823],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[2967.5429255180061,5075.1001086919823],"nextPoint":[0,0]},{"outPoint":[3008.9802491739392,4996.762394627116],"reflectionModeOverride":0,"anchorPoint":[3008.9802491739392,5018.8421364291826],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[3008.9802491739392,5038.1997182830492],"nextPoint":[0,0]},{"outPoint":[2946.3705703653395,4981.3368215873161],"reflectionModeOverride":0,"anchorPoint":[2968.1478499509394,4981.3368215873161],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[2991.7399028353393,4981.3368215873161],"nextPoint":[0,0]},{"outPoint":[2932.1548461914062,5027.0086162737825],"reflectionModeOverride":0,"anchorPoint":[2932.1548461914062,5016.4224386974493],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[2932.1548461914062,4999.1820923588493],"nextPoint":[0,0]},{"outPoint":[2945.7656459324062,5027.0086162737825],"reflectionModeOverride":0,"anchorPoint":[2942.4385615512729,5027.0086162737825],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[2941.8336371183395,5027.0086162737825],"nextPoint":[0,0]},{"outPoint":[2952.4198146946728,5011.8855054504493],"reflectionModeOverride":0,"anchorPoint":[2952.4198146946728,5016.7249009139159],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[2952.4198146946728,5024.8913807585159],"nextPoint":[0,0]},{"outPoint":[2940.6237882524729,5006.743647770516],"reflectionModeOverride":0,"anchorPoint":[2942.1360993348062,5006.743647770516],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[2948.7902680970728,5006.743647770516],"nextPoint":[0,0]},{"outPoint":[2943.9508726336062,4994.3426968953827],"reflectionModeOverride":0,"anchorPoint":[2939.7164016030729,5007.0461099869826],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[2940.3213260360062,5006.743647770516],"nextPoint":[0,0]},{"outPoint":[2983.2709607742727,4987.3860659166494],"reflectionModeOverride":0,"anchorPoint":[2965.7281522192061,4987.3860659166494],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[2954.5370502099395,4987.3860659166494],"nextPoint":[0,0]},{"outPoint":[2991.4374406188726,5034.2677094689825],"reflectionModeOverride":0,"anchorPoint":[2991.4374406188726,5018.8421364291826],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[2991.4374406188726,5003.114101172916],"nextPoint":[0,0]},{"outPoint":[2971.1724721156061,5061.4893089509824],"reflectionModeOverride":0,"anchorPoint":[2971.1724721156061,5061.4893089509824],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[2982.061111908406,5049.3908202923158],"nextPoint":[0,0]},{"outPoint":[2932.1548461914062,5104.7414059057155],"reflectionModeOverride":0,"anchorPoint":[2934.2720817066729,5102.6241703904489],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[2934.2720817066729,5102.6241703904489],"nextPoint":[0,0]},{"outPoint":[2932.1548461914062,5109.8832635856488],"reflectionModeOverride":0,"anchorPoint":[2932.1548461914062,5109.8832635856488],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[2932.1548461914062,5105.3463303386488],"nextPoint":[0,0]},{"outPoint":[3003.8383914940059,5109.8832635856488],"reflectionModeOverride":0,"anchorPoint":[3003.8383914940059,5109.8832635856488],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[3003.8383914940059,5109.8832635856488],"nextPoint":[0,0]},{"outPoint":[3008.9802491739392,5076.309957557849],"reflectionModeOverride":0,"anchorPoint":[3008.9802491739392,5076.309957557849],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[3008.9802491739392,5076.309957557849],"nextPoint":[0,0]},{"outPoint":[3003.2334670610726,5082.0567396707156],"reflectionModeOverride":0,"anchorPoint":[3004.4433159269392,5076.309957557849],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[3004.4433159269392,5076.309957557849],"nextPoint":[0,0]},{"outPoint":[2998.6965338140726,5095.0626149787822],"reflectionModeOverride":0,"anchorPoint":[2999.9063826799393,5093.5503038964489],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[3002.0236181952059,5090.5256817317822],"nextPoint":[0,0]},{"outPoint":[2981.7586496919394,5095.0626149787822],"reflectionModeOverride":0,"anchorPoint":[2981.7586496919394,5095.0626149787822],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[2985.9931207224727,5095.0626149787822],"nextPoint":[0,0]}]}}},"strokeType":0}}},"mask":0}}},"blur":0,"opacity":1,"name":"path","gid":"9AAE0DD0-E634-4C32-A640-DFC726AE380B"},{"isHidden":false,"elementDescription":"(curve)","angle":0,"isLocked":false,"blendMode":0,"subElement":{"stylable":{"_0":{"fill":{"color":{"_0":{"b":0,"s":0,"h":0,"a":1}}},"subElement":{"abstractPath":{"_0":{"fillRule":0,"subElement":{"pathData":{"_0":{"subElement":{"neither":{}},"reversed":false,"closed":true,"nodes":[{"outPoint":[3837.6534964172461,5034.5697924546221],"reflectionModeOverride":0,"anchorPoint":[3821.9254611609795,5039.7116501345554],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[3841.8879674477794,5043.9461211650887],"nextPoint":[0,0]},{"outPoint":[3848.8445984265127,4990.1078466340223],"reflectionModeOverride":0,"anchorPoint":[3848.8445984265127,5005.8358818902889],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[3848.8445984265127,5021.2614549300888],"nextPoint":[0,0]},{"outPoint":[3794.0989372460463,4979.2192068412223],"reflectionModeOverride":0,"anchorPoint":[3813.4565190999128,4979.2192068412223],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[3831.9067143043794,4979.2192068412223],"nextPoint":[0,0]},{"outPoint":[3779.2782886391797,5011.8851262196222],"reflectionModeOverride":0,"anchorPoint":[3779.2782886391797,5005.5334196738222],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[3779.2782886391797,4990.7127710669556],"nextPoint":[0,0]},{"outPoint":[3795.0063238954463,5015.5146728172222],"reflectionModeOverride":0,"anchorPoint":[3789.2595417825796,5015.5146728172222],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[3783.512759669713,5015.5146728172222],"nextPoint":[0,0]},{"outPoint":[3798.9383327095129,4996.1570909633556],"reflectionModeOverride":0,"anchorPoint":[3798.9383327095129,5005.5334196738222],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[3798.9383327095129,5011.2802017866888],"nextPoint":[0,0]},{"outPoint":[3792.8890883801796,4986.4783000364223],"reflectionModeOverride":0,"anchorPoint":[3787.142306267313,4996.1570909633556],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[3789.8644662155129,4996.1570909633556],"nextPoint":[0,0]},{"outPoint":[3820.7156122951128,4984.058602304689],"reflectionModeOverride":0,"anchorPoint":[3812.5491324505128,4984.058602304689],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[3805.5925014717795,4984.058602304689],"nextPoint":[0,0]},{"outPoint":[3831.3017898714461,5007.9531174055555],"reflectionModeOverride":0,"anchorPoint":[3831.3017898714461,5005.5334196738222],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[3831.3017898714461,4988.2930733352223],"nextPoint":[0,0]},{"outPoint":[3820.1106878621795,5036.9894901863554],"reflectionModeOverride":0,"anchorPoint":[3825.8574699750461,5027.6131614758888],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[3830.6968654385128,5019.1442194148221],"nextPoint":[0,0]},{"outPoint":[3807.1048125541129,5037.8968768357554],"reflectionModeOverride":0,"anchorPoint":[3808.6171236364462,5037.5944146192887],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[3813.4565190999128,5037.5944146192887],"nextPoint":[0,0]},{"outPoint":[3799.5432571424462,5038.5018012686887],"reflectionModeOverride":0,"anchorPoint":[3801.0555682247796,5038.1993390522221],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[3802.5678793071129,5038.1993390522221],"nextPoint":[0,0]},{"outPoint":[3798.3334082765796,5042.736272299222],"reflectionModeOverride":0,"anchorPoint":[3798.3334082765796,5040.6190367839554],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[3798.3334082765796,5038.8042634851554],"nextPoint":[0,0]},{"outPoint":[3802.8703415235796,5042.736272299222],"reflectionModeOverride":0,"anchorPoint":[3802.8703415235796,5042.736272299222],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[3799.5432571424462,5042.736272299222],"nextPoint":[0,0]},{"outPoint":[3827.0673188409128,5042.736272299222],"reflectionModeOverride":0,"anchorPoint":[3811.3392835846462,5042.736272299222],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[3811.3392835846462,5042.736272299222],"nextPoint":[0,0]},{"outPoint":[3834.3264120361127,5101.1114800772884],"reflectionModeOverride":0,"anchorPoint":[3834.3264120361127,5074.7972672446886],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[3834.3264120361127,5055.7421476072886],"nextPoint":[0,0]},{"outPoint":[3804.0801903894462,5106.5557999736884],"reflectionModeOverride":0,"anchorPoint":[3812.5491324505128,5106.5557999736884],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[3821.0180745115795,5106.5557999736884],"nextPoint":[0,0]},{"outPoint":[3789.5620039990463,5092.9450002326885],"reflectionModeOverride":0,"anchorPoint":[3782.9078352367796,5092.0376135832885],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[3789.5620039990463,5103.2287155925551],"nextPoint":[0,0]},{"outPoint":[3795.6112483283796,5074.4948050282219],"reflectionModeOverride":0,"anchorPoint":[3795.6112483283796,5081.4514360069552],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[3795.6112483283796,5088.7105292021552],"nextPoint":[0,0]},{"outPoint":[3780.1856752885797,5070.5627962141552],"reflectionModeOverride":0,"anchorPoint":[3785.0250707520463,5070.5627962141552],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[3790.4693906484463,5070.5627962141552],"nextPoint":[0,0]},{"outPoint":[3774.1364309592464,5099.2967067784884],"reflectionModeOverride":0,"anchorPoint":[3774.1364309592464,5081.7538982234219],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[3774.1364309592464,5073.2849561623552],"nextPoint":[0,0]},{"outPoint":[3836.7461097678461,5112.0001198700884],"reflectionModeOverride":0,"anchorPoint":[3813.1540568834462,5112.0001198700884],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[3791.9817017307796,5112.0001198700884],"nextPoint":[0,0]},{"outPoint":[3854.2889183229127,5059.069231988422],"reflectionModeOverride":0,"anchorPoint":[3854.2889183229127,5074.7972672446886],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[3854.2889183229127,5094.4573113150218],"nextPoint":[0,0]}]}}},"strokeType":0}}},"mask":0}}},"blur":0,"opacity":1,"name":"path","gid":"90ED0082-4D65-4C2E-A981-9FD44BCB4D08"},{"isHidden":false,"elementDescription":"(group)","angle":0,"isLocked":false,"blendMode":0,"subElement":{"group":{"_0":{"elements":[{"isHidden":false,"elementDescription":"(curve)","angle":0,"isLocked":false,"blendMode":0,"subElement":{"stylable":{"_0":{"fill":{"color":{"_0":{"b":0,"s":0,"h":0,"a":1}}},"subElement":{"abstractPath":{"_0":{"fillRule":0,"subElement":{"pathData":{"_0":{"subElement":{"neither":{}},"reversed":false,"closed":true,"nodes":[{"outPoint":[51.721033846522914,4810.9158090844176],"reflectionModeOverride":0,"anchorPoint":[51.721033846522914,4810.9158090844176],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[51.721033846522914,4810.9158090844176],"nextPoint":[0,0]},{"outPoint":[86.504150183434831,4810.9158090844176],"reflectionModeOverride":0,"anchorPoint":[84.084455133910524,4810.9158090844176],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[84.084455133910524,4810.9158090844176],"nextPoint":[0,0]},{"outPoint":[93.460773450817214,4799.7247194803676],"reflectionModeOverride":0,"anchorPoint":[93.460773450817214,4804.2616476982257],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[93.460773450817214,4810.9158090844176],"nextPoint":[0,0]},{"outPoint":[85.596764539863216,4799.7247194803676],"reflectionModeOverride":0,"anchorPoint":[85.596764539863216,4799.7247194803676],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[89.528768995340215,4799.7247194803676],"nextPoint":[0,0]},{"outPoint":[27.82654523247038,4799.7247194803676],"reflectionModeOverride":0,"anchorPoint":[31.758549687947379,4799.7247194803676],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[31.758549687947379,4799.7247194803676],"nextPoint":[0,0]},{"outPoint":[5.4443660243705381,4815.7551991834662],"reflectionModeOverride":0,"anchorPoint":[11.796065529371845,4808.7985759160838],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[20.26499820270692,4799.7247194803676],"nextPoint":[0,0]},{"outPoint":[5.2162940846756101e-05,4826.341365025135],"reflectionModeOverride":0,"anchorPoint":[5.2162940846756101e-05,4826.0389031439445],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5.2162940846756101e-05,4825.1315175003729],"nextPoint":[0,0]},{"outPoint":[3.932056618417846,4828.1561363122782],"reflectionModeOverride":0,"anchorPoint":[2.419747212465154,4828.1561363122782],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5.2162940846756101e-05,4828.1561363122782],"nextPoint":[0,0]},{"outPoint":[14.820684341277229,4810.9158090844176],"reflectionModeOverride":0,"anchorPoint":[5.4443660243705381,4825.7364412627539],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4.2345184996083844,4827.2487506687066],"nextPoint":[0,0]},{"outPoint":[29.943778400804149,4810.9158090844176],"reflectionModeOverride":0,"anchorPoint":[29.943778400804149,4810.9158090844176],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[26.01177394532715,4810.9158090844176],"nextPoint":[0,0]},{"outPoint":[45.974258103902685,4810.9158090844176],"reflectionModeOverride":0,"anchorPoint":[45.974258103902685,4810.9158090844176],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[45.974258103902685,4810.9158090844176],"nextPoint":[0,0]},{"outPoint":[26.314235826517688,4875.0377278968117],"reflectionModeOverride":0,"anchorPoint":[27.221621470089303,4872.9204947284779],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[27.221621470089303,4872.9204947284779],"nextPoint":[0,0]},{"outPoint":[25.104388301755534,4881.9943511641941],"reflectionModeOverride":0,"anchorPoint":[25.104388301755534,4879.8771179958603],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[25.104388301755534,4879.2721942334792],"nextPoint":[0,0]},{"outPoint":[37.202863549377071,4885.32143185729],"reflectionModeOverride":0,"anchorPoint":[30.851164044375764,4885.32143185729],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[26.616697707708227,4885.32143185729],"nextPoint":[0,0]},{"outPoint":[38.715172955329763,4876.8524991839549],"reflectionModeOverride":0,"anchorPoint":[38.715172955329763,4876.8524991839549],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[38.110249192948686,4879.8771179958603],"nextPoint":[0,0]}]}}},"strokeType":0}}},"mask":0}}},"blur":0,"opacity":1,"name":"path","gid":"105EFD40-AA93-4DCF-BBF1-CD09132224F5"},{"isHidden":false,"elementDescription":"(curve)","angle":0,"isLocked":false,"blendMode":0,"subElement":{"stylable":{"_0":{"fill":{"color":{"_0":{"b":0,"s":0,"h":0,"a":1}}},"subElement":{"abstractPath":{"_0":{"fillRule":0,"subElement":{"compoundPathData":{"_0":{"subpaths":[{"isHidden":false,"elementDescription":"(curve)","angle":0,"isLocked":false,"blendMode":0,"subElement":{"stylable":{"_0":{"subElement":{"abstractPath":{"_0":{"fillRule":0,"subElement":{"pathData":{"_0":{"subElement":{"neither":{}},"reversed":false,"closed":true,"nodes":[{"outPoint":[148.74572491803701,4854.0517765328404],"reflectionModeOverride":0,"anchorPoint":[148.74572491803701,4868.8724087111768],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[148.74572491803701,4878.5511889092741],"nextPoint":[0,0]},{"outPoint":[136.64724967041548,4827.7375928692636],"reflectionModeOverride":0,"anchorPoint":[140.88171600708301,4833.7868304930744],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[146.93095363089378,4843.1631488099811],"nextPoint":[0,0]},{"outPoint":[86.136115511595563,4822.2932790078339],"reflectionModeOverride":0,"anchorPoint":[117.59215115541156,4822.2932790078339],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[128.1783169970804,4822.2932790078339],"nextPoint":[0,0]},{"outPoint":[86.136115511595563,4878.5511889092741],"reflectionModeOverride":0,"anchorPoint":[86.136115511595563,4868.8724087111768],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[86.136115511595563,4859.1936285130796],"nextPoint":[0,0]},{"outPoint":[148.74572491803701,4914.5441527709481],"reflectionModeOverride":0,"anchorPoint":[117.59215115541156,4914.5441527709481],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[86.136115511595563,4914.5441527709481],"nextPoint":[0,0]}]}}},"strokeType":0}}},"mask":0}}},"blur":0,"opacity":1,"name":"(curve)","gid":"E6B8200C-E9A3-4021-8C35-97DCBB2C8C1D"},{"isHidden":false,"elementDescription":"(curve)","angle":0,"isLocked":false,"blendMode":0,"subElement":{"stylable":{"_0":{"subElement":{"abstractPath":{"_0":{"fillRule":0,"subElement":{"pathData":{"_0":{"subElement":{"neither":{}},"reversed":false,"closed":true,"nodes":[{"outPoint":[111.24045165041025,4910.6121483154711],"reflectionModeOverride":0,"anchorPoint":[117.59215115541156,4910.6121483154711],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[123.03646501684125,4910.6121483154711],"nextPoint":[0,0]},{"outPoint":[98.537052640407637,4888.2299691073713],"reflectionModeOverride":0,"anchorPoint":[100.35182392755087,4896.0939780183253],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[103.07398085826571,4906.9826057411847],"nextPoint":[0,0]},{"outPoint":[98.537052640407637,4857.0763953447458],"reflectionModeOverride":0,"anchorPoint":[98.537052640407637,4867.0576374240336],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[98.537052640407637,4877.0388795033214],"nextPoint":[0,0]},{"outPoint":[103.37644273945625,4828.9474403940258],"reflectionModeOverride":0,"anchorPoint":[100.35182392755087,4839.5336062356946],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[98.537052640407637,4846.7926913842675],"nextPoint":[0,0]},{"outPoint":[124.85123630398448,4825.9228215821204],"reflectionModeOverride":0,"anchorPoint":[117.59215115541156,4825.9228215821204],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[111.84537541279133,4825.9228215821204],"nextPoint":[0,0]},{"outPoint":[136.34478778922494,4845.5828438595054],"reflectionModeOverride":0,"anchorPoint":[134.22755462089117,4838.3237587109325],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[131.80785957136686,4830.4597497999785],"nextPoint":[0,0]},{"outPoint":[136.64724967041548,4877.0388795033214],"reflectionModeOverride":0,"anchorPoint":[136.64724967041548,4867.0576374240336],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[136.64724967041548,4855.2616240576026],"nextPoint":[0,0]},{"outPoint":[132.1103214525574,4907.8899913847563],"reflectionModeOverride":0,"anchorPoint":[134.83247838327225,4895.4890542559442],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[136.64724967041548,4887.0201215826091],"nextPoint":[0,0]}]}}},"strokeType":0}}},"mask":0}}},"blur":0,"opacity":1,"name":"(curve)","gid":"30621C78-7B46-40FB-B47F-CDD03ABA6F80"}]}}},"strokeType":0}}},"mask":0}}},"blur":0,"opacity":1,"name":"path","gid":"0AEF6AD8-2173-4BA4-A7EB-7F7FCAB4C90E"},{"isHidden":false,"elementDescription":"(curve)","angle":0,"isLocked":false,"blendMode":0,"subElement":{"stylable":{"_0":{"fill":{"color":{"_0":{"b":0,"s":0,"h":0,"a":1}}},"subElement":{"abstractPath":{"_0":{"fillRule":0,"subElement":{"compoundPathData":{"_0":{"subpaths":[{"isHidden":false,"elementDescription":"(curve)","angle":0,"isLocked":false,"blendMode":0,"subElement":{"stylable":{"_0":{"subElement":{"abstractPath":{"_0":{"fillRule":0,"subElement":{"pathData":{"_0":{"subElement":{"neither":{}},"reversed":false,"closed":true,"nodes":[{"outPoint":[354.75387091239463,4819.6872036389432],"reflectionModeOverride":0,"anchorPoint":[351.72925210048925,4819.6872036389432],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[351.72925210048925,4819.6872036389432],"nextPoint":[0,0]},{"outPoint":[358.38341348668109,4812.1256566091797],"reflectionModeOverride":0,"anchorPoint":[358.38341348668109,4816.0576610646567],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[358.38341348668109,4819.6872036389432],"nextPoint":[0,0]},{"outPoint":[352.03171398167979,4812.1256566091797],"reflectionModeOverride":0,"anchorPoint":[352.03171398167979,4812.1256566091797],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[354.75387091239463,4812.1256566091797],"nextPoint":[0,0]},{"outPoint":[233.76911843617927,4812.1256566091797],"reflectionModeOverride":0,"anchorPoint":[236.49127536689411,4812.1256566091797],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[236.49127536689411,4812.1256566091797],"nextPoint":[0,0]},{"outPoint":[230.13957586189281,4819.6872036389432],"reflectionModeOverride":0,"anchorPoint":[230.13957586189281,4816.0576610646567],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[230.13957586189281,4812.1256566091797],"nextPoint":[0,0]},{"outPoint":[236.49127536689411,4819.6872036389432],"reflectionModeOverride":0,"anchorPoint":[236.49127536689411,4819.6872036389432],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[233.76911843617927,4819.6872036389432],"nextPoint":[0,0]}]}}},"strokeType":0}}},"mask":0}}},"blur":0,"opacity":1,"name":"(curve)","gid":"D89E1E62-287B-4F42-9FC8-31F50AEC7957"},{"isHidden":false,"elementDescription":"(curve)","angle":0,"isLocked":false,"blendMode":0,"subElement":{"stylable":{"_0":{"subElement":{"abstractPath":{"_0":{"fillRule":0,"subElement":{"pathData":{"_0":{"subElement":{"neither":{}},"reversed":false,"closed":true,"nodes":[{"outPoint":[354.75387091239463,4857.1924769065699],"reflectionModeOverride":0,"anchorPoint":[352.03171398167979,4857.1924769065699],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[352.03171398167979,4857.1924769065699],"nextPoint":[0,0]},{"outPoint":[358.38341348668109,4849.6309298768065],"reflectionModeOverride":0,"anchorPoint":[358.38341348668109,4853.2604724510929],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[358.38341348668109,4857.1924769065699],"nextPoint":[0,0]},{"outPoint":[351.72925210048925,4849.6309298768065],"reflectionModeOverride":0,"anchorPoint":[351.72925210048925,4849.6309298768065],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[354.75387091239463,4849.6309298768065],"nextPoint":[0,0]},{"outPoint":[233.76911843617927,4849.6309298768065],"reflectionModeOverride":0,"anchorPoint":[236.49127536689411,4849.6309298768065],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[236.49127536689411,4849.6309298768065],"nextPoint":[0,0]},{"outPoint":[230.13957586189281,4857.1924769065699],"reflectionModeOverride":0,"anchorPoint":[230.13957586189281,4853.2604724510929],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[230.13957586189281,4849.6309298768065],"nextPoint":[0,0]},{"outPoint":[236.49127536689411,4857.1924769065699],"reflectionModeOverride":0,"anchorPoint":[236.49127536689411,4857.1924769065699],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[233.76911843617927,4857.1924769065699],"nextPoint":[0,0]}]}}},"strokeType":0}}},"mask":0}}},"blur":0,"opacity":1,"name":"(curve)","gid":"17A5FB9F-BD99-4DC6-B95D-D8E96CFFBFBC"}]}}},"strokeType":0}}},"mask":0}}},"blur":0,"opacity":1,"name":"path","gid":"C1B43DCB-34D3-43A8-A684-3E4E646EE567"},{"isHidden":false,"elementDescription":"(curve)","angle":0,"isLocked":false,"blendMode":0,"subElement":{"stylable":{"_0":{"fill":{"color":{"_0":{"b":0,"s":0,"h":0,"a":1}}},"subElement":{"abstractPath":{"_0":{"fillRule":0,"subElement":{"compoundPathData":{"_0":{"subpaths":[{"isHidden":false,"elementDescription":"(curve)","angle":0,"isLocked":false,"blendMode":0,"subElement":{"stylable":{"_0":{"subElement":{"abstractPath":{"_0":{"fillRule":0,"subElement":{"pathData":{"_0":{"subElement":{"neither":{}},"reversed":false,"closed":true,"nodes":[{"outPoint":[511.49440278681141,4805.7739571041784],"reflectionModeOverride":0,"anchorPoint":[511.49440278681141,4821.1995130448959],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[511.49440278681141,4836.3226071044228],"nextPoint":[0,0]},{"outPoint":[495.16146120252233,4757.3800561136923],"reflectionModeOverride":0,"anchorPoint":[503.93285575704795,4776.1326927475056],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[510.58701714323979,4790.3484011634609],"nextPoint":[0,0]},{"outPoint":[459.4709592220388,4754.3554373017869],"reflectionModeOverride":0,"anchorPoint":[471.2669725884698,4754.3554373017869],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[479.1309814994238,4754.3554373017869],"nextPoint":[0,0]},{"outPoint":[431.34200427131873,4790.6508630446515],"reflectionModeOverride":0,"anchorPoint":[437.3912418951295,4777.3425402722678],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[445.55771268727403,4759.497289282026],"nextPoint":[0,0]},{"outPoint":[430.43461862774711,4835.7176833420417],"reflectionModeOverride":0,"anchorPoint":[430.43461862774711,4821.1995130448959],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[430.43461862774711,4805.7739571041784],"nextPoint":[0,0]},{"outPoint":[447.37248397441726,4883.2041986889562],"reflectionModeOverride":0,"anchorPoint":[439.20601318227273,4867.7786427482388],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[431.03954239012819,4852.9580105699024],"nextPoint":[0,0]},{"outPoint":[481.24821466775757,4887.1362031444332],"reflectionModeOverride":0,"anchorPoint":[470.96451070727926,4887.1362031444332],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[461.58819239037257,4887.1362031444332],"nextPoint":[0,0]},{"outPoint":[510.58701714323979,4851.4457011639497],"reflectionModeOverride":0,"anchorPoint":[504.53777951942902,4864.7540239363334],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[496.06884684609395,4883.2041986889562],"nextPoint":[0,0]}]}}},"strokeType":0}}},"mask":0}}},"blur":0,"opacity":1,"name":"(curve)","gid":"4B1899CA-483B-499A-92CC-B45DFCB48B03"},{"isHidden":false,"elementDescription":"(curve)","angle":0,"isLocked":false,"blendMode":0,"subElement":{"stylable":{"_0":{"subElement":{"abstractPath":{"_0":{"fillRule":0,"subElement":{"pathData":{"_0":{"subElement":{"neither":{}},"reversed":false,"closed":true,"nodes":[{"outPoint":[463.4029636775158,4882.9017368077657],"reflectionModeOverride":0,"anchorPoint":[470.96451070727926,4882.9017368077657],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[479.73590526180487,4882.9017368077657],"nextPoint":[0,0]},{"outPoint":[446.46509833084565,4848.1186204708538],"reflectionModeOverride":0,"anchorPoint":[448.58233149917942,4859.6121719560942],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[451.90941219227534,4878.0623467087171],"nextPoint":[0,0]},{"outPoint":[446.46509833084565,4806.3788808665595],"reflectionModeOverride":0,"anchorPoint":[446.46509833084565,4818.7798179953716],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[446.46509833084565,4830.273369480612],"nextPoint":[0,0]},{"outPoint":[451.6069503110848,4760.4046749255976],"reflectionModeOverride":0,"anchorPoint":[447.97740773679834,4783.3917778960786],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[446.46509833084565,4793.6754818565569],"nextPoint":[0,0]},{"outPoint":[477.31621021228057,4758.5899036384544],"reflectionModeOverride":0,"anchorPoint":[470.96451070727926,4758.5899036384544],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[466.12512060823065,4758.5899036384544],"nextPoint":[0,0]},{"outPoint":[495.76638496490341,4792.1631724506042],"reflectionModeOverride":0,"anchorPoint":[493.64915179656964,4781.2745447277448],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[490.01960922228318,4762.2194462127409],"nextPoint":[0,0]},{"outPoint":[495.76638496490341,4833.2979882925174],"reflectionModeOverride":0,"anchorPoint":[495.76638496490341,4818.7798179953716],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[495.76638496490341,4806.68134274775],"nextPoint":[0,0]},{"outPoint":[490.62453298466426,4877.1549610651455],"reflectionModeOverride":0,"anchorPoint":[493.64915179656964,4858.7047863125226],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[495.76638496490341,4846.3038491837106],"nextPoint":[0,0]}]}}},"strokeType":0}}},"mask":0}}},"blur":0,"opacity":1,"name":"(curve)","gid":"6DD07F32-7E81-40BA-BEAF-1D948BB032A6"}]}}},"strokeType":0}}},"mask":0}}},"blur":0,"opacity":1,"name":"path","gid":"6B064518-8C46-4BFF-8D3B-24CEB70EDC85"},{"isHidden":false,"elementDescription":"(curve)","angle":0,"isLocked":false,"blendMode":0,"subElement":{"stylable":{"_0":{"fill":{"color":{"_0":{"b":0,"s":0,"h":0,"a":1}}},"subElement":{"abstractPath":{"_0":{"fillRule":0,"subElement":{"pathData":{"_0":{"subElement":{"neither":{}},"reversed":false,"closed":true,"nodes":[{"outPoint":[556.15478993135184,4867.1737189858577],"reflectionModeOverride":0,"anchorPoint":[556.15478993135184,4872.6180328472874],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[556.15478993135184,4878.3648085899076],"nextPoint":[0,0]},{"outPoint":[540.42677210944385,4862.3343288868091],"reflectionModeOverride":0,"anchorPoint":[546.17354785206408,4862.3343288868091],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[551.61786171349377,4862.3343288868091],"nextPoint":[0,0]},{"outPoint":[535.88984389158577,4878.3648085899076],"reflectionModeOverride":0,"anchorPoint":[535.88984389158577,4872.6180328472874],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[535.88984389158577,4867.1737189858577],"nextPoint":[0,0]},{"outPoint":[551.61786171349377,4882.9017368077657],"reflectionModeOverride":0,"anchorPoint":[546.17354785206408,4882.9017368077657],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[540.42677210944385,4882.9017368077657],"nextPoint":[0,0]}]}}},"strokeType":0}}},"mask":0}}},"blur":0,"opacity":1,"name":"path","gid":"A8133C2C-42E7-46C5-9D30-58F582563B94"},{"isHidden":false,"elementDescription":"(group)","angle":0,"isLocked":false,"blendMode":0,"subElement":{"group":{"_0":{"elements":[{"isHidden":false,"elementDescription":"(curve)","angle":0,"isLocked":false,"blendMode":0,"subElement":{"stylable":{"_0":{"fill":{"color":{"_0":{"b":0,"s":0,"h":0,"a":1}}},"subElement":{"abstractPath":{"_0":{"fillRule":0,"subElement":{"compoundPathData":{"_0":{"subpaths":[{"isHidden":false,"elementDescription":"(curve)","angle":0,"isLocked":false,"blendMode":0,"subElement":{"stylable":{"_0":{"subElement":{"abstractPath":{"_0":{"fillRule":0,"subElement":{"pathData":{"_0":{"subElement":{"neither":{}},"reversed":false,"closed":true,"nodes":[{"outPoint":[661.43810814943572,4805.7739571041784],"reflectionModeOverride":0,"anchorPoint":[661.43810814943572,4821.1995130448959],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[661.43810814943572,4836.3226071044228],"nextPoint":[0,0]},{"outPoint":[645.10516656514665,4757.3800561136923],"reflectionModeOverride":0,"anchorPoint":[653.87656111967226,4776.1326927475056],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[660.53072250586411,4790.3484011634609],"nextPoint":[0,0]},{"outPoint":[609.41466458466311,4754.3554373017869],"reflectionModeOverride":0,"anchorPoint":[621.21067795109411,4754.3554373017869],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[629.07468686204811,4754.3554373017869],"nextPoint":[0,0]},{"outPoint":[581.28570963394304,4790.6508630446515],"reflectionModeOverride":0,"anchorPoint":[587.33494725775381,4777.3425402722678],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[595.50141804989835,4759.497289282026],"nextPoint":[0,0]},{"outPoint":[580.37832399037143,4835.7176833420417],"reflectionModeOverride":0,"anchorPoint":[580.37832399037143,4821.1995130448959],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[580.37832399037143,4805.7739571041784],"nextPoint":[0,0]},{"outPoint":[597.31618933704158,4883.2041986889562],"reflectionModeOverride":0,"anchorPoint":[589.14971854489704,4867.7786427482388],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[580.9832477527525,4852.9580105699024],"nextPoint":[0,0]},{"outPoint":[631.19192003038188,4887.1362031444332],"reflectionModeOverride":0,"anchorPoint":[620.90821606990357,4887.1362031444332],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[611.53189775299688,4887.1362031444332],"nextPoint":[0,0]},{"outPoint":[660.53072250586411,4851.4457011639497],"reflectionModeOverride":0,"anchorPoint":[654.48148488205334,4864.7540239363334],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[646.01255220871826,4883.2041986889562],"nextPoint":[0,0]}]}}},"strokeType":0}}},"mask":0}}},"blur":0,"opacity":1,"name":"(curve)","gid":"806B5A92-E4C4-4854-ADAA-329B4718763F"},{"isHidden":false,"elementDescription":"(curve)","angle":0,"isLocked":false,"blendMode":0,"subElement":{"stylable":{"_0":{"subElement":{"abstractPath":{"_0":{"fillRule":0,"subElement":{"pathData":{"_0":{"subElement":{"neither":{}},"reversed":false,"closed":true,"nodes":[{"outPoint":[613.34666904014011,4882.9017368077657],"reflectionModeOverride":0,"anchorPoint":[620.90821606990357,4882.9017368077657],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[629.67961062442919,4882.9017368077657],"nextPoint":[0,0]},{"outPoint":[596.40880369346996,4848.1186204708538],"reflectionModeOverride":0,"anchorPoint":[598.52603686180373,4859.6121719560942],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[601.85311755489965,4878.0623467087171],"nextPoint":[0,0]},{"outPoint":[596.40880369346996,4806.3788808665595],"reflectionModeOverride":0,"anchorPoint":[596.40880369346996,4818.7798179953716],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[596.40880369346996,4830.273369480612],"nextPoint":[0,0]},{"outPoint":[601.55065567370912,4760.4046749255976],"reflectionModeOverride":0,"anchorPoint":[597.92111309942266,4783.3917778960786],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[596.40880369346996,4793.6754818565569],"nextPoint":[0,0]},{"outPoint":[627.25991557490488,4758.5899036384544],"reflectionModeOverride":0,"anchorPoint":[620.90821606990357,4758.5899036384544],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[616.06882597085496,4758.5899036384544],"nextPoint":[0,0]},{"outPoint":[645.71009032752772,4792.1631724506042],"reflectionModeOverride":0,"anchorPoint":[643.59285715919395,4781.2745447277448],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[639.96331458490749,4762.2194462127409],"nextPoint":[0,0]},{"outPoint":[645.71009032752772,4833.2979882925174],"reflectionModeOverride":0,"anchorPoint":[645.71009032752772,4818.7798179953716],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[645.71009032752772,4806.68134274775],"nextPoint":[0,0]},{"outPoint":[640.56823834728857,4877.1549610651455],"reflectionModeOverride":0,"anchorPoint":[643.59285715919395,4858.7047863125226],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[645.71009032752772,4846.3038491837106],"nextPoint":[0,0]}]}}},"strokeType":0}}},"mask":0}}},"blur":0,"opacity":1,"name":"(curve)","gid":"D5CF748E-8476-4A29-9C65-B927CF56C4D3"}]}}},"strokeType":0}}},"mask":0}}},"blur":0,"opacity":1,"name":"path","gid":"2F03C95B-1E73-45D3-828D-5B36BFCD4807"},{"isHidden":false,"elementDescription":"(curve)","angle":0,"isLocked":false,"blendMode":0,"subElement":{"stylable":{"_0":{"fill":{"color":{"_0":{"b":0,"s":0,"h":0,"a":1}}},"subElement":{"abstractPath":{"_0":{"fillRule":0,"subElement":{"compoundPathData":{"_0":{"subpaths":[{"isHidden":false,"elementDescription":"(curve)","angle":0,"isLocked":false,"blendMode":0,"subElement":{"stylable":{"_0":{"subElement":{"abstractPath":{"_0":{"fillRule":0,"subElement":{"pathData":{"_0":{"subElement":{"neither":{}},"reversed":false,"closed":true,"nodes":[{"outPoint":[757.85817083149959,4805.7739571041784],"reflectionModeOverride":0,"anchorPoint":[757.85817083149959,4821.1995130448959],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[757.85817083149959,4836.3226071044228],"nextPoint":[0,0]},{"outPoint":[741.52522924721052,4757.3800561136923],"reflectionModeOverride":0,"anchorPoint":[750.29662380173613,4776.1326927475056],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[756.95078518792798,4790.3484011634609],"nextPoint":[0,0]},{"outPoint":[705.83472726672699,4754.3554373017869],"reflectionModeOverride":0,"anchorPoint":[717.63074063315798,4754.3554373017869],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[725.49474954411198,4754.3554373017869],"nextPoint":[0,0]},{"outPoint":[677.70577231600691,4790.6508630446515],"reflectionModeOverride":0,"anchorPoint":[683.75500993981768,4777.3425402722678],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[691.92148073196222,4759.497289282026],"nextPoint":[0,0]},{"outPoint":[676.7983866724353,4835.7176833420417],"reflectionModeOverride":0,"anchorPoint":[676.7983866724353,4821.1995130448959],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[676.7983866724353,4805.7739571041784],"nextPoint":[0,0]},{"outPoint":[693.73625201910545,4883.2041986889562],"reflectionModeOverride":0,"anchorPoint":[685.56978122696091,4867.7786427482388],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[677.40331043481638,4852.9580105699024],"nextPoint":[0,0]},{"outPoint":[727.61198271244575,4887.1362031444332],"reflectionModeOverride":0,"anchorPoint":[717.32827875196745,4887.1362031444332],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[707.95196043506076,4887.1362031444332],"nextPoint":[0,0]},{"outPoint":[756.95078518792798,4851.4457011639497],"reflectionModeOverride":0,"anchorPoint":[750.90154756411721,4864.7540239363334],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[742.43261489078213,4883.2041986889562],"nextPoint":[0,0]}]}}},"strokeType":0}}},"mask":0}}},"blur":0,"opacity":1,"name":"(curve)","gid":"718A275D-7B1B-46B5-9A07-EE9E4619390D"},{"isHidden":false,"elementDescription":"(curve)","angle":0,"isLocked":false,"blendMode":0,"subElement":{"stylable":{"_0":{"subElement":{"abstractPath":{"_0":{"fillRule":0,"subElement":{"pathData":{"_0":{"subElement":{"neither":{}},"reversed":false,"closed":true,"nodes":[{"outPoint":[709.76673172220399,4882.9017368077657],"reflectionModeOverride":0,"anchorPoint":[717.32827875196745,4882.9017368077657],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[726.09967330649306,4882.9017368077657],"nextPoint":[0,0]},{"outPoint":[692.82886637553383,4848.1186204708538],"reflectionModeOverride":0,"anchorPoint":[694.9460995438676,4859.6121719560942],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[698.27318023696353,4878.0623467087171],"nextPoint":[0,0]},{"outPoint":[692.82886637553383,4806.3788808665595],"reflectionModeOverride":0,"anchorPoint":[692.82886637553383,4818.7798179953716],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[692.82886637553383,4830.273369480612],"nextPoint":[0,0]},{"outPoint":[697.97071835577299,4760.4046749255976],"reflectionModeOverride":0,"anchorPoint":[694.34117578148653,4783.3917778960786],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[692.82886637553383,4793.6754818565569],"nextPoint":[0,0]},{"outPoint":[723.67997825696875,4758.5899036384544],"reflectionModeOverride":0,"anchorPoint":[717.32827875196745,4758.5899036384544],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[712.48888865291883,4758.5899036384544],"nextPoint":[0,0]},{"outPoint":[742.1301530095916,4792.1631724506042],"reflectionModeOverride":0,"anchorPoint":[740.01291984125783,4781.2745447277448],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[736.38337726697137,4762.2194462127409],"nextPoint":[0,0]},{"outPoint":[742.1301530095916,4833.2979882925174],"reflectionModeOverride":0,"anchorPoint":[742.1301530095916,4818.7798179953716],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[742.1301530095916,4806.68134274775],"nextPoint":[0,0]},{"outPoint":[736.98830102935244,4877.1549610651455],"reflectionModeOverride":0,"anchorPoint":[740.01291984125783,4858.7047863125226],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[742.1301530095916,4846.3038491837106],"nextPoint":[0,0]}]}}},"strokeType":0}}},"mask":0}}},"blur":0,"opacity":1,"name":"(curve)","gid":"813344F0-B84E-48EC-AF3C-42B73AF82F4F"}]}}},"strokeType":0}}},"mask":0}}},"blur":0,"opacity":1,"name":"path","gid":"31DF3B77-7AA4-4E72-BD01-E612B736B663"}]}}},"blur":0,"opacity":1,"name":"g","gid":"C26726A6-2A8D-40B4-89E9-4550EE44AD35"}]}}},"blur":0,"opacity":1,"name":"g","gid":"552A0652-8A04-4C7F-B7FF-49CE40223CEB"},{"isHidden":false,"elementDescription":"(group)","angle":0,"isLocked":false,"blendMode":0,"subElement":{"group":{"_0":{"elements":[{"isHidden":false,"elementDescription":"(curve)","angle":0,"isLocked":false,"blendMode":0,"subElement":{"stylable":{"_0":{"fill":{"color":{"_0":{"b":0,"s":0,"h":0,"a":1}}},"subElement":{"abstractPath":{"_0":{"fillRule":0,"subElement":{"pathData":{"_0":{"subElement":{"neither":{}},"reversed":false,"closed":true,"nodes":[{"outPoint":[540.93233755746041,4051.6251847652311],"reflectionModeOverride":0,"anchorPoint":[540.93233755746041,4051.6251847652311],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[540.93233755746041,4051.6251847652311],"nextPoint":[0,0]},{"outPoint":[575.71545389437233,4051.6251847652311],"reflectionModeOverride":0,"anchorPoint":[573.29575884484802,4051.6251847652311],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[573.29575884484802,4051.6251847652311],"nextPoint":[0,0]},{"outPoint":[582.67207716175471,4040.4340951611812],"reflectionModeOverride":0,"anchorPoint":[582.67207716175471,4044.9710233790393],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[582.67207716175471,4051.6251847652311],"nextPoint":[0,0]},{"outPoint":[574.80806825080072,4040.4340951611812],"reflectionModeOverride":0,"anchorPoint":[574.80806825080072,4040.4340951611812],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[578.74007270627772,4040.4340951611812],"nextPoint":[0,0]},{"outPoint":[517.03784894340788,4040.4340951611812],"reflectionModeOverride":0,"anchorPoint":[520.96985339888488,4040.4340951611812],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[520.96985339888488,4040.4340951611812],"nextPoint":[0,0]},{"outPoint":[494.65566973530804,4056.4645748642797],"reflectionModeOverride":0,"anchorPoint":[501.00736924030934,4049.5079515968973],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[509.47630191364442,4040.4340951611812],"nextPoint":[0,0]},{"outPoint":[489.21135587387835,4067.0507407059486],"reflectionModeOverride":0,"anchorPoint":[489.21135587387835,4066.748278824758],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[489.21135587387835,4065.8408931811864],"nextPoint":[0,0]},{"outPoint":[493.14336032935535,4068.8655119930918],"reflectionModeOverride":0,"anchorPoint":[491.63105092340265,4068.8655119930918],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[489.21135587387835,4068.8655119930918],"nextPoint":[0,0]},{"outPoint":[504.03198805221473,4051.6251847652311],"reflectionModeOverride":0,"anchorPoint":[494.65566973530804,4066.4458169435675],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[493.44582221054588,4067.9581263495202],"nextPoint":[0,0]},{"outPoint":[519.15508211174165,4051.6251847652311],"reflectionModeOverride":0,"anchorPoint":[519.15508211174165,4051.6251847652311],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[515.22307765626465,4051.6251847652311],"nextPoint":[0,0]},{"outPoint":[535.18556181484018,4051.6251847652311],"reflectionModeOverride":0,"anchorPoint":[535.18556181484018,4051.6251847652311],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[535.18556181484018,4051.6251847652311],"nextPoint":[0,0]},{"outPoint":[515.52553953745519,4115.7471035776252],"reflectionModeOverride":0,"anchorPoint":[516.4329251810268,4113.6298704092915],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[516.4329251810268,4113.6298704092915],"nextPoint":[0,0]},{"outPoint":[514.31569201269303,4122.7037268450076],"reflectionModeOverride":0,"anchorPoint":[514.31569201269303,4120.5864936766739],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[514.31569201269303,4119.9815699142928],"nextPoint":[0,0]},{"outPoint":[526.41416726031457,4126.0308075381035],"reflectionModeOverride":0,"anchorPoint":[520.06246775531326,4126.0308075381035],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[515.82800141864573,4126.0308075381035],"nextPoint":[0,0]},{"outPoint":[527.92647666626726,4117.5618748647685],"reflectionModeOverride":0,"anchorPoint":[527.92647666626726,4117.5618748647685],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[527.32155290388619,4120.5864936766739],"nextPoint":[0,0]}]}}},"strokeType":0}}},"mask":0}}},"blur":0,"opacity":1,"name":"path","gid":"E41AFC7B-39A4-4A80-B70F-4BEE6C38AF3A"},{"isHidden":false,"elementDescription":"(curve)","angle":0,"isLocked":false,"blendMode":0,"subElement":{"stylable":{"_0":{"fill":{"color":{"_0":{"b":0,"s":0,"h":0,"a":1}}},"subElement":{"abstractPath":{"_0":{"fillRule":0,"subElement":{"pathData":{"_0":{"subElement":{"neither":{}},"reversed":false,"closed":true,"nodes":[{"outPoint":[613.4576162525409,4063.0026546886475],"reflectionModeOverride":0,"anchorPoint":[613.4576162525409,4066.6321972629339],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[613.4576162525409,4066.6321972629339],"nextPoint":[0,0]},{"outPoint":[600.75421724253829,4071.4715873619825],"reflectionModeOverride":0,"anchorPoint":[609.5256117970639,4063.0026546886475],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[613.4576162525409,4063.0026546886475],"nextPoint":[0,0]},{"outPoint":[583.21142813348706,4071.4715873619825],"reflectionModeOverride":0,"anchorPoint":[583.21142813348706,4071.4715873619825],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[588.65574199491675,4071.4715873619825],"nextPoint":[0,0]},{"outPoint":[586.23604694539245,4076.3109774610311],"reflectionModeOverride":0,"anchorPoint":[583.21142813348706,4076.3109774610311],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[583.21142813348706,4076.3109774610311],"nextPoint":[0,0]},{"outPoint":[602.56898852968152,4072.6814348867447],"reflectionModeOverride":0,"anchorPoint":[602.56898852968152,4072.6814348867447],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[595.3099033811086,4076.3109774610311],"nextPoint":[0,0]},{"outPoint":[602.56898852968152,4145.877210134855],"reflectionModeOverride":0,"anchorPoint":[602.56898852968152,4141.3402819169969],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[602.56898852968152,4141.3402819169969],"nextPoint":[0,0]},{"outPoint":[589.26066575729783,4147.6919814219982],"reflectionModeOverride":0,"anchorPoint":[589.26066575729783,4147.6919814219982],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[602.56898852968152,4147.6919814219982],"nextPoint":[0,0]},{"outPoint":[584.11881377705868,4147.6919814219982],"reflectionModeOverride":0,"anchorPoint":[584.11881377705868,4147.6919814219982],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[584.11881377705868,4147.6919814219982],"nextPoint":[0,0]},{"outPoint":[586.53850882658298,4152.5313715210468],"reflectionModeOverride":0,"anchorPoint":[584.11881377705868,4152.5313715210468],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[584.11881377705868,4152.5313715210468],"nextPoint":[0,0]},{"outPoint":[612.24776872777875,4151.9264477586657],"reflectionModeOverride":0,"anchorPoint":[608.01330239111121,4151.9264477586657],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[603.1739122920626,4151.9264477586657],"nextPoint":[0,0]},{"outPoint":[632.21025288635428,4152.5313715210468],"reflectionModeOverride":0,"anchorPoint":[632.21025288635428,4152.5313715210468],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[629.1856340744489,4152.5313715210468],"nextPoint":[0,0]},{"outPoint":[632.21025288635428,4147.6919814219982],"reflectionModeOverride":0,"anchorPoint":[632.21025288635428,4147.6919814219982],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[632.21025288635428,4147.6919814219982],"nextPoint":[0,0]},{"outPoint":[613.4576162525409,4147.6919814219982],"reflectionModeOverride":0,"anchorPoint":[627.06840090611513,4147.6919814219982],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[627.06840090611513,4147.6919814219982],"nextPoint":[0,0]},{"outPoint":[613.4576162525409,4141.3402819169969],"reflectionModeOverride":0,"anchorPoint":[613.4576162525409,4141.3402819169969],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[613.4576162525409,4145.877210134855],"nextPoint":[0,0]}]}}},"strokeType":0}}},"mask":0}}},"blur":0,"opacity":1,"name":"path","gid":"3C49A46B-B912-49EA-885E-447CD22F44FA"}]}}},"blur":0,"opacity":1,"name":"g","gid":"8CA770F1-DCB1-4880-8ECA-DEBE1A9A967C"},{"isHidden":false,"elementDescription":"(group)","angle":0,"isLocked":false,"blendMode":0,"subElement":{"group":{"_0":{"elements":[{"isHidden":false,"elementDescription":"(curve)","angle":0,"isLocked":false,"blendMode":0,"subElement":{"stylable":{"_0":{"fill":{"color":{"_0":{"b":0,"s":0,"h":0,"a":1}}},"subElement":{"abstractPath":{"_0":{"fillRule":0,"subElement":{"pathData":{"_0":{"subElement":{"neither":{}},"reversed":false,"closed":true,"nodes":[{"outPoint":[538.81527212777291,3341.0789201167936],"reflectionModeOverride":0,"anchorPoint":[538.81527212777291,3341.0789201167936],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[538.81527212777291,3341.0789201167936],"nextPoint":[0,0]},{"outPoint":[573.59838846468483,3341.0789201167936],"reflectionModeOverride":0,"anchorPoint":[571.17869341516052,3341.0789201167936],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[571.17869341516052,3341.0789201167936],"nextPoint":[0,0]},{"outPoint":[580.55501173206721,3329.8878305127437],"reflectionModeOverride":0,"anchorPoint":[580.55501173206721,3334.4247587306018],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[580.55501173206721,3341.0789201167936],"nextPoint":[0,0]},{"outPoint":[572.69100282111322,3329.8878305127437],"reflectionModeOverride":0,"anchorPoint":[572.69100282111322,3329.8878305127437],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[576.62300727659022,3329.8878305127437],"nextPoint":[0,0]},{"outPoint":[514.92078351372038,3329.8878305127437],"reflectionModeOverride":0,"anchorPoint":[518.85278796919738,3329.8878305127437],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[518.85278796919738,3329.8878305127437],"nextPoint":[0,0]},{"outPoint":[492.53860430562054,3345.9183102158422],"reflectionModeOverride":0,"anchorPoint":[498.89030381062184,3338.9616869484598],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[507.35923648395692,3329.8878305127437],"nextPoint":[0,0]},{"outPoint":[487.09429044419085,3356.5044760575111],"reflectionModeOverride":0,"anchorPoint":[487.09429044419085,3356.2020141763205],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[487.09429044419085,3355.2946285327489],"nextPoint":[0,0]},{"outPoint":[491.02629489966785,3358.3192473446543],"reflectionModeOverride":0,"anchorPoint":[489.51398549371515,3358.3192473446543],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[487.09429044419085,3358.3192473446543],"nextPoint":[0,0]},{"outPoint":[501.91492262252723,3341.0789201167936],"reflectionModeOverride":0,"anchorPoint":[492.53860430562054,3355.89955229513],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[491.32875678085838,3357.4118617010827],"nextPoint":[0,0]},{"outPoint":[517.03801668205415,3341.0789201167936],"reflectionModeOverride":0,"anchorPoint":[517.03801668205415,3341.0789201167936],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[513.10601222657715,3341.0789201167936],"nextPoint":[0,0]},{"outPoint":[533.06849638515268,3341.0789201167936],"reflectionModeOverride":0,"anchorPoint":[533.06849638515268,3341.0789201167936],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[533.06849638515268,3341.0789201167936],"nextPoint":[0,0]},{"outPoint":[513.40847410776769,3405.2008389291877],"reflectionModeOverride":0,"anchorPoint":[514.3158597513393,3403.083605760854],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[514.3158597513393,3403.083605760854],"nextPoint":[0,0]},{"outPoint":[512.19862658300553,3412.1574621965701],"reflectionModeOverride":0,"anchorPoint":[512.19862658300553,3410.0402290282364],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[512.19862658300553,3409.4353052658553],"nextPoint":[0,0]},{"outPoint":[524.29710183062707,3415.484542889666],"reflectionModeOverride":0,"anchorPoint":[517.94540232562576,3415.484542889666],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[513.71093598895823,3415.484542889666],"nextPoint":[0,0]},{"outPoint":[525.80941123657976,3407.015610216331],"reflectionModeOverride":0,"anchorPoint":[525.80941123657976,3407.015610216331],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[525.20448747419869,3410.0402290282364],"nextPoint":[0,0]}]}}},"strokeType":0}}},"mask":0}}},"blur":0,"opacity":1,"name":"path","gid":"1F3A2FE1-6F82-4AC1-AB71-AA43685D5F27"},{"isHidden":false,"elementDescription":"(curve)","angle":0,"isLocked":false,"blendMode":0,"subElement":{"stylable":{"_0":{"fill":{"color":{"_0":{"b":0,"s":0,"h":0,"a":1}}},"subElement":{"abstractPath":{"_0":{"fillRule":0,"subElement":{"pathData":{"_0":{"subElement":{"neither":{}},"reversed":false,"closed":true,"nodes":[{"outPoint":[634.32765379333432,3417.4856944961757],"reflectionModeOverride":0,"anchorPoint":[634.32765379333432,3417.4856944961757],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[634.32765379333432,3417.4856944961757],"nextPoint":[0,0]},{"outPoint":[629.48826369428571,3420.5103133080811],"reflectionModeOverride":0,"anchorPoint":[629.79072557547624,3417.4856944961757],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[629.79072557547624,3417.4856944961757],"nextPoint":[0,0]},{"outPoint":[625.25379735761817,3430.4915553873689],"reflectionModeOverride":0,"anchorPoint":[626.16118300118978,3429.5841697437972],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[627.97595428833301,3428.3743222190351],"nextPoint":[0,0]},{"outPoint":[612.85286022880609,3430.4915553873689],"reflectionModeOverride":0,"anchorPoint":[612.85286022880609,3430.4915553873689],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[614.97009339713986,3430.4915553873689],"nextPoint":[0,0]},{"outPoint":[602.26669438713725,3418.0906182585568],"reflectionModeOverride":0,"anchorPoint":[588.05098597118194,3430.4915553873689],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[588.05098597118194,3430.4915553873689],"nextPoint":[0,0]},{"outPoint":[624.95133547642763,3399.9429053871245],"reflectionModeOverride":0,"anchorPoint":[614.97009339713986,3407.8069142980785],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[607.10608448618586,3414.1586138030798],"nextPoint":[0,0]},{"outPoint":[634.32765379333432,3362.4376321194977],"reflectionModeOverride":0,"anchorPoint":[634.32765379333432,3378.7705737037868],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[634.32765379333432,3391.4739727137894],"nextPoint":[0,0]},{"outPoint":[586.23621468403871,3352.45639004021],"reflectionModeOverride":0,"anchorPoint":[602.87161814951833,3352.45639004021],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[620.11194537737902,3352.45639004021],"nextPoint":[0,0]},{"outPoint":[574.74266319879825,3383.3075019216449],"reflectionModeOverride":0,"anchorPoint":[574.74266319879825,3376.653340535453],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[574.74266319879825,3364.252403406641],"nextPoint":[0,0]},{"outPoint":[585.02636715927656,3384.2148875652165],"reflectionModeOverride":0,"anchorPoint":[582.00174834737118,3384.2148875652165],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[580.48943894141848,3384.2148875652165],"nextPoint":[0,0]},{"outPoint":[588.95837161475356,3374.5361073671193],"reflectionModeOverride":0,"anchorPoint":[588.95837161475356,3376.9558024166436],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[588.95837161475356,3381.7951925156922],"nextPoint":[0,0]},{"outPoint":[585.3288290404671,3360.320398951164],"reflectionModeOverride":0,"anchorPoint":[581.09436270379956,3369.6967172680706],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[588.05098597118194,3369.6967172680706],"nextPoint":[0,0]},{"outPoint":[614.36516963475879,3357.2957801392586],"reflectionModeOverride":0,"anchorPoint":[600.75438498118456,3357.2957801392586],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[594.40268547618325,3357.2957801392586],"nextPoint":[0,0]},{"outPoint":[621.32179290214117,3390.5665870702178],"reflectionModeOverride":0,"anchorPoint":[621.32179290214117,3378.7705737037868],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[621.32179290214117,3367.8819459809274],"nextPoint":[0,0]},{"outPoint":[608.61839389213856,3404.4798336049826],"reflectionModeOverride":0,"anchorPoint":[608.61839389213856,3404.4798336049826],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[612.85286022880609,3399.6404435059339],"nextPoint":[0,0]},{"outPoint":[574.74266319879825,3438.0531024171323],"reflectionModeOverride":0,"anchorPoint":[576.25497260475095,3436.8432548923702],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[576.25497260475095,3436.8432548923702],"nextPoint":[0,0]},{"outPoint":[574.74266319879825,3441.9851068726093],"reflectionModeOverride":0,"anchorPoint":[574.74266319879825,3441.9851068726093],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[574.74266319879825,3438.3555642983229],"nextPoint":[0,0]},{"outPoint":[630.39564933785732,3441.9851068726093],"reflectionModeOverride":0,"anchorPoint":[630.39564933785732,3441.9851068726093],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[630.39564933785732,3441.9851068726093],"nextPoint":[0,0]}]}}},"strokeType":0}}},"mask":0}}},"blur":0,"opacity":1,"name":"path","gid":"8C39C448-8D4A-4533-B86B-41DFA1F7F04A"}]}}},"blur":0,"opacity":1,"name":"g","gid":"7191DFAC-A72D-4822-B089-D9E98B6A9CFC"},{"isHidden":false,"elementDescription":"(group)","angle":0,"isLocked":false,"blendMode":0,"subElement":{"group":{"_0":{"elements":[{"isHidden":false,"elementDescription":"(curve)","angle":0,"isLocked":false,"blendMode":0,"subElement":{"stylable":{"_0":{"fill":{"color":{"_0":{"b":0,"s":0,"h":0,"a":1}}},"subElement":{"abstractPath":{"_0":{"fillRule":0,"subElement":{"pathData":{"_0":{"subElement":{"neither":{}},"reversed":false,"closed":true,"nodes":[{"outPoint":[538.21047476449166,2787.2476823238248],"reflectionModeOverride":0,"anchorPoint":[538.21047476449166,2787.2476823238248],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[538.21047476449166,2787.2476823238248],"nextPoint":[0,0]},{"outPoint":[572.99359110140358,2787.2476823238248],"reflectionModeOverride":0,"anchorPoint":[570.57389605187927,2787.2476823238248],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[570.57389605187927,2787.2476823238248],"nextPoint":[0,0]},{"outPoint":[579.95021436878596,2776.0565927197749],"reflectionModeOverride":0,"anchorPoint":[579.95021436878596,2780.593520937633],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[579.95021436878596,2787.2476823238248],"nextPoint":[0,0]},{"outPoint":[572.08620545783197,2776.0565927197749],"reflectionModeOverride":0,"anchorPoint":[572.08620545783197,2776.0565927197749],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[576.01820991330897,2776.0565927197749],"nextPoint":[0,0]},{"outPoint":[514.31598615043913,2776.0565927197749],"reflectionModeOverride":0,"anchorPoint":[518.24799060591613,2776.0565927197749],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[518.24799060591613,2776.0565927197749],"nextPoint":[0,0]},{"outPoint":[491.93380694233929,2792.0870724228735],"reflectionModeOverride":0,"anchorPoint":[498.28550644734059,2785.1304491554911],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[506.75443912067567,2776.0565927197749],"nextPoint":[0,0]},{"outPoint":[486.4894930809096,2802.6732382645423],"reflectionModeOverride":0,"anchorPoint":[486.4894930809096,2802.3707763833518],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[486.4894930809096,2801.4633907397802],"nextPoint":[0,0]},{"outPoint":[490.4214975363866,2804.4880095516855],"reflectionModeOverride":0,"anchorPoint":[488.9091881304339,2804.4880095516855],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[486.4894930809096,2804.4880095516855],"nextPoint":[0,0]},{"outPoint":[501.31012525924598,2787.2476823238248],"reflectionModeOverride":0,"anchorPoint":[491.93380694233929,2802.0683145021612],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[490.72395941757713,2803.5806239081139],"nextPoint":[0,0]},{"outPoint":[516.4332193187729,2787.2476823238248],"reflectionModeOverride":0,"anchorPoint":[516.4332193187729,2787.2476823238248],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[512.5012148632959,2787.2476823238248],"nextPoint":[0,0]},{"outPoint":[532.46369902187143,2787.2476823238248],"reflectionModeOverride":0,"anchorPoint":[532.46369902187143,2787.2476823238248],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[532.46369902187143,2787.2476823238248],"nextPoint":[0,0]},{"outPoint":[512.80367674448644,2851.369601136219],"reflectionModeOverride":0,"anchorPoint":[513.71106238805805,2849.2523679678852],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[513.71106238805805,2849.2523679678852],"nextPoint":[0,0]},{"outPoint":[511.59382921972428,2858.3262244036014],"reflectionModeOverride":0,"anchorPoint":[511.59382921972428,2856.2089912352676],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[511.59382921972428,2855.6040674728865],"nextPoint":[0,0]},{"outPoint":[523.69230446734582,2861.6533050966973],"reflectionModeOverride":0,"anchorPoint":[517.34060496234451,2861.6533050966973],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[513.10613862567698,2861.6533050966973],"nextPoint":[0,0]},{"outPoint":[525.20461387329851,2853.1843724233622],"reflectionModeOverride":0,"anchorPoint":[525.20461387329851,2853.1843724233622],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[524.59969011091744,2856.2089912352676],"nextPoint":[0,0]}]}}},"strokeType":0}}},"mask":0}}},"blur":0,"opacity":1,"name":"path","gid":"61D4A3A9-1FD2-4F84-A73C-228256E4428A"},{"isHidden":false,"elementDescription":"(curve)","angle":0,"isLocked":false,"blendMode":0,"subElement":{"stylable":{"_0":{"fill":{"color":{"_0":{"b":0,"s":0,"h":0,"a":1}}},"subElement":{"abstractPath":{"_0":{"fillRule":0,"subElement":{"pathData":{"_0":{"subElement":{"neither":{}},"reversed":false,"closed":true,"nodes":[{"outPoint":[613.15544850909646,2843.0870487822503],"reflectionModeOverride":0,"anchorPoint":[602.56928266742761,2843.0870487822503],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[602.56928266742761,2843.0870487822503],"nextPoint":[0,0]},{"outPoint":[620.71699553885992,2881.4997076934487],"reflectionModeOverride":0,"anchorPoint":[620.71699553885992,2864.8643042279691],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[620.71699553885992,2850.3461339308233],"nextPoint":[0,0]},{"outPoint":[597.729892568379,2886.6415596736879],"reflectionModeOverride":0,"anchorPoint":[603.17420642980869,2886.6415596736879],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[610.73575345957215,2886.6415596736879],"nextPoint":[0,0]},{"outPoint":[586.53880296432908,2876.9627794755907],"reflectionModeOverride":0,"anchorPoint":[580.18710345932777,2876.9627794755907],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[585.63141732075746,2885.1292502677352],"nextPoint":[0,0]},{"outPoint":[588.05111237028177,2865.1667661091597],"reflectionModeOverride":0,"anchorPoint":[588.05111237028177,2869.4012324458272],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[588.05111237028177,2872.4258512577326],"nextPoint":[0,0]},{"outPoint":[576.86002276623185,2862.1421472972543],"reflectionModeOverride":0,"anchorPoint":[580.48956534051831,2862.1421472972543],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[584.72403167718585,2862.1421472972543],"nextPoint":[0,0]},{"outPoint":[572.92801831075485,2882.7095552182109],"reflectionModeOverride":0,"anchorPoint":[572.92801831075485,2870.0061562082083],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[572.92801831075485,2864.5618423467786],"nextPoint":[0,0]},{"outPoint":[621.92684306362207,2890.8760260103554],"reflectionModeOverride":0,"anchorPoint":[603.17420642980869,2890.8760260103554],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[586.84126484551962,2890.8760260103554],"nextPoint":[0,0]},{"outPoint":[634.93270395481522,2854.2781383863003],"reflectionModeOverride":0,"anchorPoint":[634.93270395481522,2864.8643042279691],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[634.93270395481522,2878.1726270003528],"nextPoint":[0,0]},{"outPoint":[625.55638563790853,2835.5255017524869],"reflectionModeOverride":0,"anchorPoint":[611.64313910314377,2840.667353732726],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[626.46377128148015,2843.6919725446314],"nextPoint":[0,0]},{"outPoint":[630.69823761814769,2806.4891611581952],"reflectionModeOverride":0,"anchorPoint":[630.69823761814769,2817.075326999864],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[630.69823761814769,2825.5442596731991],"nextPoint":[0,0]},{"outPoint":[588.65603613266285,2798.6251522472412],"reflectionModeOverride":0,"anchorPoint":[603.47666831099923,2798.6251522472412],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[618.59976237052615,2798.6251522472412],"nextPoint":[0,0]},{"outPoint":[577.16248464742239,2821.3097933365316],"reflectionModeOverride":0,"anchorPoint":[577.16248464742239,2816.7728651186735],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[577.16248464742239,2805.8842373958141],"nextPoint":[0,0]},{"outPoint":[588.35357425147231,2823.7294883860559],"reflectionModeOverride":0,"anchorPoint":[584.11910791480477,2823.7294883860559],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[580.18710345932777,2823.7294883860559],"nextPoint":[0,0]},{"outPoint":[591.07573118218716,2813.143322544387],"reflectionModeOverride":0,"anchorPoint":[591.07573118218716,2817.075326999864],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[591.07573118218716,2820.7048695741505],"nextPoint":[0,0]},{"outPoint":[588.95849801385339,2804.0694661086709],"reflectionModeOverride":0,"anchorPoint":[584.11910791480477,2809.8162418512911],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[588.35357425147231,2810.1187037324817],"nextPoint":[0,0]},{"outPoint":[609.22344405361946,2802.5571567027182],"reflectionModeOverride":0,"anchorPoint":[603.17420642980869,2802.5571567027182],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[598.03235444956954,2802.5571567027182],"nextPoint":[0,0]},{"outPoint":[617.69237672695454,2822.8221027424843],"reflectionModeOverride":0,"anchorPoint":[617.69237672695454,2817.075326999864],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[617.69237672695454,2805.5817755146236],"nextPoint":[0,0]},{"outPoint":[608.01359652885731,2838.2476586832017],"reflectionModeOverride":0,"anchorPoint":[612.24806286552484,2833.1058067029626],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[615.8776054398113,2829.1738022474856],"nextPoint":[0,0]},{"outPoint":[594.10034999409254,2839.4575062079639],"reflectionModeOverride":0,"anchorPoint":[597.42743068718846,2839.1550443267733],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[604.08159207338031,2838.5501205643923],"nextPoint":[0,0]},{"outPoint":[592.89050246933039,2839.4575062079639],"reflectionModeOverride":0,"anchorPoint":[593.19296435052092,2839.4575062079639],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[593.797888112902,2839.4575062079639],"nextPoint":[0,0]},{"outPoint":[591.68065494456823,2843.0870487822503],"reflectionModeOverride":0,"anchorPoint":[591.68065494456823,2841.2722774951071],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[591.68065494456823,2839.7599680891544],"nextPoint":[0,0]},{"outPoint":[595.31019751885469,2843.0870487822503],"reflectionModeOverride":0,"anchorPoint":[595.31019751885469,2843.0870487822503],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[592.89050246933039,2843.0870487822503],"nextPoint":[0,0]}]}}},"strokeType":0}}},"mask":0}}},"blur":0,"opacity":1,"name":"path","gid":"3DBA45B3-00EE-4BA5-87D6-68F042D072C6"}]}}},"blur":0,"opacity":1,"name":"g","gid":"B1598809-1829-49C8-9B75-5C296D669495"},{"isHidden":false,"elementDescription":"(group)","angle":0,"isLocked":false,"blendMode":0,"subElement":{"group":{"_0":{"elements":[{"isHidden":false,"elementDescription":"(curve)","angle":0,"isLocked":false,"blendMode":0,"subElement":{"stylable":{"_0":{"fill":{"color":{"_0":{"b":0,"s":0,"h":0,"a":1}}},"subElement":{"abstractPath":{"_0":{"fillRule":0,"subElement":{"pathData":{"_0":{"subElement":{"neither":{}},"reversed":false,"closed":true,"nodes":[{"outPoint":[537.15249136605416,2439.8764665035123],"reflectionModeOverride":0,"anchorPoint":[537.15249136605416,2439.8764665035123],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[537.15249136605416,2439.8764665035123],"nextPoint":[0,0]},{"outPoint":[571.93560770296608,2439.8764665035123],"reflectionModeOverride":0,"anchorPoint":[569.51591265344177,2439.8764665035123],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[569.51591265344177,2439.8764665035123],"nextPoint":[0,0]},{"outPoint":[578.89223097034846,2428.6853768994624],"reflectionModeOverride":0,"anchorPoint":[578.89223097034846,2433.2223051173205],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[578.89223097034846,2439.8764665035123],"nextPoint":[0,0]},{"outPoint":[571.02822205939447,2428.6853768994624],"reflectionModeOverride":0,"anchorPoint":[571.02822205939447,2428.6853768994624],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[574.96022651487147,2428.6853768994624],"nextPoint":[0,0]},{"outPoint":[513.25800275200163,2428.6853768994624],"reflectionModeOverride":0,"anchorPoint":[517.19000720747863,2428.6853768994624],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[517.19000720747863,2428.6853768994624],"nextPoint":[0,0]},{"outPoint":[490.87582354390179,2444.715856602561],"reflectionModeOverride":0,"anchorPoint":[497.22752304890309,2437.7592333351786],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[505.69645572223817,2428.6853768994624],"nextPoint":[0,0]},{"outPoint":[485.4315096824721,2455.3020224442298],"reflectionModeOverride":0,"anchorPoint":[485.4315096824721,2454.9995605630393],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[485.4315096824721,2454.0921749194677],"nextPoint":[0,0]},{"outPoint":[489.3635141379491,2457.116793731373],"reflectionModeOverride":0,"anchorPoint":[487.8512047319964,2457.116793731373],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[485.4315096824721,2457.116793731373],"nextPoint":[0,0]},{"outPoint":[500.25214186080848,2439.8764665035123],"reflectionModeOverride":0,"anchorPoint":[490.87582354390179,2454.6970986818487],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[489.66597601913963,2456.2094080878014],"nextPoint":[0,0]},{"outPoint":[515.3752359203354,2439.8764665035123],"reflectionModeOverride":0,"anchorPoint":[515.3752359203354,2439.8764665035123],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[511.4432314648584,2439.8764665035123],"nextPoint":[0,0]},{"outPoint":[531.40571562343393,2439.8764665035123],"reflectionModeOverride":0,"anchorPoint":[531.40571562343393,2439.8764665035123],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[531.40571562343393,2439.8764665035123],"nextPoint":[0,0]},{"outPoint":[511.74569334604894,2503.9983853159065],"reflectionModeOverride":0,"anchorPoint":[512.65307898962055,2501.8811521475727],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[512.65307898962055,2501.8811521475727],"nextPoint":[0,0]},{"outPoint":[510.53584582128678,2510.9550085832889],"reflectionModeOverride":0,"anchorPoint":[510.53584582128678,2508.8377754149551],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[510.53584582128678,2508.232851652574],"nextPoint":[0,0]},{"outPoint":[522.63432106890832,2514.2820892763848],"reflectionModeOverride":0,"anchorPoint":[516.28262156390701,2514.2820892763848],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[512.04815522723948,2514.2820892763848],"nextPoint":[0,0]},{"outPoint":[524.14663047486101,2505.8131566030497],"reflectionModeOverride":0,"anchorPoint":[524.14663047486101,2505.8131566030497],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[523.54170671247994,2508.8377754149551],"nextPoint":[0,0]}]}}},"strokeType":0}}},"mask":0}}},"blur":0,"opacity":1,"name":"path","gid":"A2353F1A-B2BA-4103-AB91-D05BBD179CA7"},{"isHidden":false,"elementDescription":"(curve)","angle":0,"isLocked":false,"blendMode":0,"subElement":{"stylable":{"_0":{"fill":{"color":{"_0":{"b":0,"s":0,"h":0,"a":1}}},"subElement":{"abstractPath":{"_0":{"fillRule":0,"subElement":{"compoundPathData":{"_0":{"subpaths":[{"isHidden":false,"elementDescription":"(curve)","angle":0,"isLocked":false,"blendMode":0,"subElement":{"stylable":{"_0":{"subElement":{"abstractPath":{"_0":{"fillRule":0,"subElement":{"pathData":{"_0":{"subElement":{"neither":{}},"reversed":false,"closed":true,"nodes":[{"outPoint":[635.99195372471149,2518.7029359324188],"reflectionModeOverride":0,"anchorPoint":[635.99195372471149,2518.7029359324188],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[635.99195372471149,2518.7029359324188],"nextPoint":[0,0]},{"outPoint":[635.99195372471149,2513.8635458333702],"reflectionModeOverride":0,"anchorPoint":[635.99195372471149,2513.8635458333702],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[635.99195372471149,2513.8635458333702],"nextPoint":[0,0]},{"outPoint":[620.86885966518457,2513.8635458333702],"reflectionModeOverride":0,"anchorPoint":[620.86885966518457,2513.8635458333702],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[620.86885966518457,2513.8635458333702],"nextPoint":[0,0]},{"outPoint":[620.86885966518457,2450.9514745457382],"reflectionModeOverride":0,"anchorPoint":[620.86885966518457,2453.673631476453],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[620.86885966518457,2453.673631476453],"nextPoint":[0,0]},{"outPoint":[616.3319314473265,2449.741627020976],"reflectionModeOverride":0,"anchorPoint":[618.14670273446973,2449.741627020976],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[620.86885966518457,2449.741627020976],"nextPoint":[0,0]},{"outPoint":[614.51716016018327,2451.8588601893098],"reflectionModeOverride":0,"anchorPoint":[614.51716016018327,2451.8588601893098],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[615.72700768494542,2449.741627020976],"nextPoint":[0,0]},{"outPoint":[569.75280174398358,2513.8635458333702],"reflectionModeOverride":0,"anchorPoint":[569.75280174398358,2513.8635458333702],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[569.75280174398358,2513.8635458333702],"nextPoint":[0,0]},{"outPoint":[569.75280174398358,2518.7029359324188],"reflectionModeOverride":0,"anchorPoint":[569.75280174398358,2518.7029359324188],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[569.75280174398358,2518.7029359324188],"nextPoint":[0,0]},{"outPoint":[609.67777006113465,2518.7029359324188],"reflectionModeOverride":0,"anchorPoint":[609.67777006113465,2518.7029359324188],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[609.67777006113465,2518.7029359324188],"nextPoint":[0,0]},{"outPoint":[609.67777006113465,2534.4309537543268],"reflectionModeOverride":0,"anchorPoint":[609.67777006113465,2529.5915636552782],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[609.67777006113465,2529.5915636552782],"nextPoint":[0,0]},{"outPoint":[598.48668045708473,2535.9432631602795],"reflectionModeOverride":0,"anchorPoint":[598.48668045708473,2535.9432631602795],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[609.67777006113465,2535.9432631602795],"nextPoint":[0,0]},{"outPoint":[594.85713788279827,2535.9432631602795],"reflectionModeOverride":0,"anchorPoint":[594.85713788279827,2535.9432631602795],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[594.85713788279827,2535.9432631602795],"nextPoint":[0,0]},{"outPoint":[601.81376115018065,2540.4801913781375],"reflectionModeOverride":0,"anchorPoint":[594.85713788279827,2540.7826532593281],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[594.85713788279827,2540.7826532593281],"nextPoint":[0,0]},{"outPoint":[620.2639359028035,2540.177729496947],"reflectionModeOverride":0,"anchorPoint":[615.12208392256434,2540.177729496947],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[610.28269382351573,2540.177729496947],"nextPoint":[0,0]},{"outPoint":[635.68949184352095,2540.7826532593281],"reflectionModeOverride":0,"anchorPoint":[635.68949184352095,2540.7826532593281],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[628.73286857613857,2540.4801913781375],"nextPoint":[0,0]},{"outPoint":[635.68949184352095,2535.9432631602795],"reflectionModeOverride":0,"anchorPoint":[635.68949184352095,2535.9432631602795],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[635.68949184352095,2535.9432631602795],"nextPoint":[0,0]},{"outPoint":[620.86885966518457,2535.9432631602795],"reflectionModeOverride":0,"anchorPoint":[632.05994926923449,2535.9432631602795],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[632.05994926923449,2535.9432631602795],"nextPoint":[0,0]},{"outPoint":[620.86885966518457,2529.5915636552782],"reflectionModeOverride":0,"anchorPoint":[620.86885966518457,2529.5915636552782],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[620.86885966518457,2534.4309537543268],"nextPoint":[0,0]},{"outPoint":[620.86885966518457,2518.7029359324188],"reflectionModeOverride":0,"anchorPoint":[620.86885966518457,2518.7029359324188],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[620.86885966518457,2518.7029359324188],"nextPoint":[0,0]}]}}},"strokeType":0}}},"mask":0}}},"blur":0,"opacity":1,"name":"(curve)","gid":"51E4FF5A-384A-4579-A25A-28AD703F2595"},{"isHidden":false,"elementDescription":"(curve)","angle":0,"isLocked":false,"blendMode":0,"subElement":{"stylable":{"_0":{"subElement":{"abstractPath":{"_0":{"fillRule":0,"subElement":{"pathData":{"_0":{"subElement":{"neither":{}},"reversed":false,"closed":true,"nodes":[{"outPoint":[610.58515570470627,2464.5622591993124],"reflectionModeOverride":0,"anchorPoint":[610.58515570470627,2464.5622591993124],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[610.58515570470627,2464.5622591993124],"nextPoint":[0,0]},{"outPoint":[610.58515570470627,2513.8635458333702],"reflectionModeOverride":0,"anchorPoint":[610.58515570470627,2513.8635458333702],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[610.58515570470627,2513.8635458333702],"nextPoint":[0,0]},{"outPoint":[574.89465372422274,2513.8635458333702],"reflectionModeOverride":0,"anchorPoint":[574.89465372422274,2513.8635458333702],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[574.89465372422274,2513.8635458333702],"nextPoint":[0,0]}]}}},"strokeType":0}}},"mask":0}}},"blur":0,"opacity":1,"name":"(curve)","gid":"BD821472-2763-4C47-9AA4-54E831808BB0"}]}}},"strokeType":0}}},"mask":0}}},"blur":0,"opacity":1,"name":"path","gid":"9108678B-61B1-4A35-B910-13FC5A1B655F"}]}}},"blur":0,"opacity":1,"name":"g","gid":"EBA6BD3A-DC4D-4EEF-809D-71875D884118"},{"isHidden":false,"elementDescription":"(group)","angle":0,"isLocked":false,"blendMode":0,"subElement":{"group":{"_0":{"elements":[{"isHidden":false,"elementDescription":"(curve)","angle":0,"isLocked":false,"blendMode":0,"subElement":{"stylable":{"_0":{"fill":{"color":{"_0":{"b":0,"s":0,"h":0,"a":1}}},"subElement":{"abstractPath":{"_0":{"fillRule":0,"subElement":{"pathData":{"_0":{"subElement":{"neither":{}},"reversed":false,"closed":true,"nodes":[{"outPoint":[538.81527212777291,1661.2179887203092],"reflectionModeOverride":0,"anchorPoint":[538.81527212777291,1661.2179887203092],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[538.81527212777291,1661.2179887203092],"nextPoint":[0,0]},{"outPoint":[573.59838846468483,1661.2179887203092],"reflectionModeOverride":0,"anchorPoint":[571.17869341516052,1661.2179887203092],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[571.17869341516052,1661.2179887203092],"nextPoint":[0,0]},{"outPoint":[580.55501173206721,1650.0268991162593],"reflectionModeOverride":0,"anchorPoint":[580.55501173206721,1654.5638273341174],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[580.55501173206721,1661.2179887203092],"nextPoint":[0,0]},{"outPoint":[572.69100282111322,1650.0268991162593],"reflectionModeOverride":0,"anchorPoint":[572.69100282111322,1650.0268991162593],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[576.62300727659022,1650.0268991162593],"nextPoint":[0,0]},{"outPoint":[514.92078351372038,1650.0268991162593],"reflectionModeOverride":0,"anchorPoint":[518.85278796919738,1650.0268991162593],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[518.85278796919738,1650.0268991162593],"nextPoint":[0,0]},{"outPoint":[492.53860430562054,1666.0573788193578],"reflectionModeOverride":0,"anchorPoint":[498.89030381062184,1659.1007555519755],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[507.35923648395692,1650.0268991162593],"nextPoint":[0,0]},{"outPoint":[487.09429044419085,1676.6435446610267],"reflectionModeOverride":0,"anchorPoint":[487.09429044419085,1676.3410827798361],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[487.09429044419085,1675.4336971362645],"nextPoint":[0,0]},{"outPoint":[491.02629489966785,1678.4583159481699],"reflectionModeOverride":0,"anchorPoint":[489.51398549371515,1678.4583159481699],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[487.09429044419085,1678.4583159481699],"nextPoint":[0,0]},{"outPoint":[501.91492262252723,1661.2179887203092],"reflectionModeOverride":0,"anchorPoint":[492.53860430562054,1676.0386208986456],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[491.32875678085838,1677.5509303045983],"nextPoint":[0,0]},{"outPoint":[517.03801668205415,1661.2179887203092],"reflectionModeOverride":0,"anchorPoint":[517.03801668205415,1661.2179887203092],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[513.10601222657715,1661.2179887203092],"nextPoint":[0,0]},{"outPoint":[533.06849638515268,1661.2179887203092],"reflectionModeOverride":0,"anchorPoint":[533.06849638515268,1661.2179887203092],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[533.06849638515268,1661.2179887203092],"nextPoint":[0,0]},{"outPoint":[513.40847410776769,1725.3399075327034],"reflectionModeOverride":0,"anchorPoint":[514.3158597513393,1723.2226743643696],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[514.3158597513393,1723.2226743643696],"nextPoint":[0,0]},{"outPoint":[512.19862658300553,1732.2965308000857],"reflectionModeOverride":0,"anchorPoint":[512.19862658300553,1730.179297631752],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[512.19862658300553,1729.5743738693709],"nextPoint":[0,0]},{"outPoint":[524.29710183062707,1735.6236114931817],"reflectionModeOverride":0,"anchorPoint":[517.94540232562576,1735.6236114931817],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[513.71093598895823,1735.6236114931817],"nextPoint":[0,0]},{"outPoint":[525.80941123657976,1727.1546788198466],"reflectionModeOverride":0,"anchorPoint":[525.80941123657976,1727.1546788198466],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[525.20448747419869,1730.179297631752],"nextPoint":[0,0]}]}}},"strokeType":0}}},"mask":0}}},"blur":0,"opacity":1,"name":"path","gid":"9F54B9D9-FFCA-4105-8BF3-E599513E4875"},{"isHidden":false,"elementDescription":"(curve)","angle":0,"isLocked":false,"blendMode":0,"subElement":{"stylable":{"_0":{"fill":{"color":{"_0":{"b":0,"s":0,"h":0,"a":1}}},"subElement":{"abstractPath":{"_0":{"fillRule":0,"subElement":{"pathData":{"_0":{"subElement":{"neither":{}},"reversed":false,"closed":true,"nodes":[{"outPoint":[594.10022359499271,1688.6259383468241],"reflectionModeOverride":0,"anchorPoint":[587.14360032761033,1686.8111670596809],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[587.14360032761033,1686.8111670596809],"nextPoint":[0,0]},{"outPoint":[617.99471220904525,1688.6259383468241],"reflectionModeOverride":0,"anchorPoint":[600.14946121880348,1688.6259383468241],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[598.03222805046971,1688.6259383468241],"nextPoint":[0,0]},{"outPoint":[628.58087805071409,1672.8979205249161],"reflectionModeOverride":0,"anchorPoint":[628.58087805071409,1674.4102299308688],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[628.58087805071409,1676.5274630992026],"nextPoint":[0,0]},{"outPoint":[626.76610676357086,1672.5954586437256],"reflectionModeOverride":0,"anchorPoint":[627.0685686447614,1672.5954586437256],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[627.67349240714248,1672.5954586437256],"nextPoint":[0,0]},{"outPoint":[622.53164042690332,1674.1077680496783],"reflectionModeOverride":0,"anchorPoint":[625.85872111999925,1672.8979205249161],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[626.46364488238032,1672.5954586437256],"nextPoint":[0,0]},{"outPoint":[601.66177062475617,1676.8299249803931],"reflectionModeOverride":0,"anchorPoint":[605.59377508023317,1676.8299249803931],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[615.57501715952094,1676.8299249803931],"nextPoint":[0,0]},{"outPoint":[584.42144339689548,1672.5954586437256],"reflectionModeOverride":0,"anchorPoint":[585.93375280284818,1673.2003824061067],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[594.70514735737379,1676.5274630992026],"nextPoint":[0,0]},{"outPoint":[582.30421022856171,1672.5954586437256],"reflectionModeOverride":0,"anchorPoint":[584.11898151570495,1672.5954586437256],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[584.11898151570495,1672.5954586437256],"nextPoint":[0,0]},{"outPoint":[582.30421022856171,1676.225001218012],"reflectionModeOverride":0,"anchorPoint":[582.30421022856171,1676.225001218012],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[582.30421022856171,1674.1077680496783],"nextPoint":[0,0]},{"outPoint":[582.30421022856171,1718.2672027034969],"reflectionModeOverride":0,"anchorPoint":[582.30421022856171,1715.8475076539726],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[582.30421022856171,1715.8475076539726],"nextPoint":[0,0]},{"outPoint":[585.63129092165764,1719.7795121094496],"reflectionModeOverride":0,"anchorPoint":[584.42144339689548,1719.7795121094496],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[582.30421022856171,1719.7795121094496],"nextPoint":[0,0]},{"outPoint":[592.89037607023056,1710.7056556737334],"reflectionModeOverride":0,"anchorPoint":[587.14360032761033,1717.9647408223063],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[585.93375280284818,1719.7795121094496],"nextPoint":[0,0]},{"outPoint":[614.06270775356825,1709.4958081489713],"reflectionModeOverride":0,"anchorPoint":[605.89623696142371,1709.4958081489713],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[601.35930874356563,1709.4958081489713],"nextPoint":[0,0]},{"outPoint":[620.71686913976009,1721.5942833965928],"reflectionModeOverride":0,"anchorPoint":[618.29717409023579,1717.0573551787347],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[617.69225032785471,1715.8475076539726],"nextPoint":[0,0]},{"outPoint":[621.62425478333171,1738.532148743263],"reflectionModeOverride":0,"anchorPoint":[621.62425478333171,1734.600144287786],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[621.62425478333171,1726.736135376832],"nextPoint":[0,0]},{"outPoint":[614.06270775356825,1757.2847853770763],"reflectionModeOverride":0,"anchorPoint":[617.38978844666417,1752.4453952780277],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[621.62425478333171,1746.3961576542169],"nextPoint":[0,0]},{"outPoint":[592.89037607023056,1760.6118660701723],"reflectionModeOverride":0,"anchorPoint":[601.66177062475617,1760.6118660701723],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[608.31593201094802,1760.6118660701723],"nextPoint":[0,0]},{"outPoint":[585.63129092165764,1747.001081416598],"reflectionModeOverride":0,"anchorPoint":[580.48943894141848,1746.6986195354075],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[583.81651963451441,1755.7724759711236],"nextPoint":[0,0]},{"outPoint":[588.35344785237248,1734.2976824065954],"reflectionModeOverride":0,"anchorPoint":[588.35344785237248,1740.0444581492156],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[588.35344785237248,1743.6740007235021],"nextPoint":[0,0]},{"outPoint":[581.3968245849901,1733.3902967630238],"reflectionModeOverride":0,"anchorPoint":[581.3968245849901,1733.3902967630238],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[583.21159587213333,1733.3902967630238],"nextPoint":[0,0]},{"outPoint":[574.74266319879825,1752.7478571592183],"reflectionModeOverride":0,"anchorPoint":[574.74266319879825,1740.6493819115967],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[574.74266319879825,1733.3902967630238],"nextPoint":[0,0]},{"outPoint":[619.2045597338074,1764.8463324068398],"reflectionModeOverride":0,"anchorPoint":[601.96423250594671,1764.8463324068398],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[585.93375280284818,1764.8463324068398],"nextPoint":[0,0]},{"outPoint":[634.32765379333432,1719.7795121094496],"reflectionModeOverride":0,"anchorPoint":[634.32765379333432,1734.9026061689765],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[634.32765379333432,1752.1429333968372],"nextPoint":[0,0]},{"outPoint":[600.14946121880348,1705.8662655746848],"reflectionModeOverride":0,"anchorPoint":[606.19869884261425,1705.8662655746848],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[622.83410230809386,1705.8662655746848],"nextPoint":[0,0]},{"outPoint":[587.14360032761033,1712.2179650796861],"reflectionModeOverride":0,"anchorPoint":[587.14360032761033,1712.2179650796861],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[593.1928379514211,1707.076113099447],"nextPoint":[0,0]}]}}},"strokeType":0}}},"mask":0}}},"blur":0,"opacity":1,"name":"path","gid":"633CAD52-6890-4474-8A76-EC03A869BEA3"}]}}},"blur":0,"opacity":1,"name":"g","gid":"95447840-8D62-4BB5-981D-A87496F68D8C"},{"isHidden":false,"elementDescription":"(group)","angle":0,"isLocked":false,"blendMode":0,"subElement":{"group":{"_0":{"elements":[{"isHidden":false,"elementDescription":"(curve)","angle":0,"isLocked":false,"blendMode":0,"subElement":{"stylable":{"_0":{"fill":{"color":{"_0":{"b":0,"s":0,"h":0,"a":1}}},"subElement":{"abstractPath":{"_0":{"fillRule":0,"subElement":{"pathData":{"_0":{"subElement":{"neither":{}},"reversed":false,"closed":true,"nodes":[{"outPoint":[537.30355337777291,1161.0123917964811],"reflectionModeOverride":0,"anchorPoint":[537.30355337777291,1161.0123917964811],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[537.30355337777291,1161.0123917964811],"nextPoint":[0,0]},{"outPoint":[572.08666971468483,1161.0123917964811],"reflectionModeOverride":0,"anchorPoint":[569.66697466516052,1161.0123917964811],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[569.66697466516052,1161.0123917964811],"nextPoint":[0,0]},{"outPoint":[579.04329298206721,1149.8213021924312],"reflectionModeOverride":0,"anchorPoint":[579.04329298206721,1154.3582304102893],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[579.04329298206721,1161.0123917964811],"nextPoint":[0,0]},{"outPoint":[571.17928407111322,1149.8213021924312],"reflectionModeOverride":0,"anchorPoint":[571.17928407111322,1149.8213021924312],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[575.11128852659022,1149.8213021924312],"nextPoint":[0,0]},{"outPoint":[513.40906476372038,1149.8213021924312],"reflectionModeOverride":0,"anchorPoint":[517.34106921919738,1149.8213021924312],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[517.34106921919738,1149.8213021924312],"nextPoint":[0,0]},{"outPoint":[491.02688555562054,1165.8517818955297],"reflectionModeOverride":0,"anchorPoint":[497.37858506062184,1158.8951586281473],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[505.84751773395692,1149.8213021924312],"nextPoint":[0,0]},{"outPoint":[485.58257169419085,1176.4379477371986],"reflectionModeOverride":0,"anchorPoint":[485.58257169419085,1176.135485856008],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[485.58257169419085,1175.2281002124364],"nextPoint":[0,0]},{"outPoint":[489.51457614966785,1178.2527190243418],"reflectionModeOverride":0,"anchorPoint":[488.00226674371515,1178.2527190243418],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[485.58257169419085,1178.2527190243418],"nextPoint":[0,0]},{"outPoint":[500.40320387252723,1161.0123917964811],"reflectionModeOverride":0,"anchorPoint":[491.02688555562054,1175.8330239748175],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[489.81703803085838,1177.3453333807702],"nextPoint":[0,0]},{"outPoint":[515.52629793205415,1161.0123917964811],"reflectionModeOverride":0,"anchorPoint":[515.52629793205415,1161.0123917964811],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[511.59429347657715,1161.0123917964811],"nextPoint":[0,0]},{"outPoint":[531.55677763515268,1161.0123917964811],"reflectionModeOverride":0,"anchorPoint":[531.55677763515268,1161.0123917964811],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[531.55677763515268,1161.0123917964811],"nextPoint":[0,0]},{"outPoint":[511.89675535776769,1225.1343106088752],"reflectionModeOverride":0,"anchorPoint":[512.8041410013393,1223.0170774405415],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[512.8041410013393,1223.0170774405415],"nextPoint":[0,0]},{"outPoint":[510.68690783300553,1232.0909338762576],"reflectionModeOverride":0,"anchorPoint":[510.68690783300553,1229.9737007079239],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[510.68690783300553,1229.3687769455428],"nextPoint":[0,0]},{"outPoint":[522.78538308062707,1235.4180145693535],"reflectionModeOverride":0,"anchorPoint":[516.43368357562576,1235.4180145693535],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[512.19921723895823,1235.4180145693535],"nextPoint":[0,0]},{"outPoint":[524.29769248657976,1226.9490818960185],"reflectionModeOverride":0,"anchorPoint":[524.29769248657976,1226.9490818960185],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[523.69276872419869,1229.9737007079239],"nextPoint":[0,0]}]}}},"strokeType":0}}},"mask":0}}},"blur":0,"opacity":1,"name":"path","gid":"DEA29D01-452F-4A10-A8C3-6846A41FA160"},{"isHidden":false,"elementDescription":"(curve)","angle":0,"isLocked":false,"blendMode":0,"subElement":{"stylable":{"_0":{"fill":{"color":{"_0":{"b":0,"s":0,"h":0,"a":1}}},"subElement":{"abstractPath":{"_0":{"fillRule":0,"subElement":{"compoundPathData":{"_0":{"subpaths":[{"isHidden":false,"elementDescription":"(curve)","angle":0,"isLocked":false,"blendMode":0,"subElement":{"stylable":{"_0":{"subElement":{"abstractPath":{"_0":{"fillRule":0,"subElement":{"pathData":{"_0":{"subElement":{"neither":{}},"reversed":false,"closed":true,"nodes":[{"outPoint":[585.02695781522925,1206.8705161756188],"reflectionModeOverride":0,"anchorPoint":[585.02695781522925,1217.7591438984782],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[588.05157662713464,1211.7099062746674],"nextPoint":[0,0]},{"outPoint":[595.6131236568981,1181.1612562744231],"reflectionModeOverride":0,"anchorPoint":[591.07619543904002,1188.420341422996],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[585.93434345880087,1196.8892740963311],"nextPoint":[0,0]},{"outPoint":[615.57560781547363,1176.3218661753745],"reflectionModeOverride":0,"anchorPoint":[611.64360335999663,1176.3218661753745],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[602.87220880547102,1176.3218661753745],"nextPoint":[0,0]},{"outPoint":[620.41499791452225,1181.1612562744231],"reflectionModeOverride":0,"anchorPoint":[623.74207860761817,1180.8587943932325],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[621.01992167690332,1177.2292518189461],"nextPoint":[0,0]},{"outPoint":[617.39037910261686,1190.8400364725203],"reflectionModeOverride":0,"anchorPoint":[617.39037910261686,1187.5129557794244],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[617.39037910261686,1183.5809513239474],"nextPoint":[0,0]},{"outPoint":[627.97654494428571,1193.8646552844257],"reflectionModeOverride":0,"anchorPoint":[623.74207860761817,1193.8646552844257],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[619.81007415214117,1193.8646552844257],"nextPoint":[0,0]},{"outPoint":[630.39623999381001,1179.3464849872798],"reflectionModeOverride":0,"anchorPoint":[630.39623999381001,1187.2104938982338],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[630.39623999381001,1191.1424983537108],"nextPoint":[0,0]},{"outPoint":[591.98358108261164,1172.3898617198975],"reflectionModeOverride":0,"anchorPoint":[611.34114147880609,1172.3898617198975],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[624.64946425118978,1172.3898617198975],"nextPoint":[0,0]},{"outPoint":[572.0210969240361,1254.0545696413428],"reflectionModeOverride":0,"anchorPoint":[572.0210969240361,1219.2714533044309],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[572.0210969240361,1190.2351127101392],"nextPoint":[0,0]},{"outPoint":[619.81007415214117,1264.6407354830117],"reflectionModeOverride":0,"anchorPoint":[603.4771325678521,1264.6407354830117],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[588.35403850832517,1264.6407354830117],"nextPoint":[0,0]},{"outPoint":[634.02578256809647,1217.1542201360971],"reflectionModeOverride":0,"anchorPoint":[634.02578256809647,1234.3945473639578],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[634.02578256809647,1251.9373364730091],"nextPoint":[0,0]},{"outPoint":[593.79835236975487,1204.4508211260945],"reflectionModeOverride":0,"anchorPoint":[604.68698009261425,1204.4508211260945],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[620.41499791452225,1204.4508211260945],"nextPoint":[0,0]}]}}},"strokeType":0}}},"mask":0}}},"blur":0,"opacity":1,"name":"(curve)","gid":"FB7F9D7D-18E6-45A5-9466-D2CF61B21041"},{"isHidden":false,"elementDescription":"(curve)","angle":0,"isLocked":false,"blendMode":0,"subElement":{"stylable":{"_0":{"subElement":{"abstractPath":{"_0":{"fillRule":0,"subElement":{"pathData":{"_0":{"subElement":{"neither":{}},"reversed":false,"closed":true,"nodes":[{"outPoint":[596.52050930046971,1260.4062691463441],"reflectionModeOverride":0,"anchorPoint":[603.4771325678521,1260.4062691463441],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[609.8288320728534,1260.4062691463441],"nextPoint":[0,0]},{"outPoint":[586.53926722118194,1246.4930226115794],"reflectionModeOverride":0,"anchorPoint":[588.35403850832517,1250.4250270670564],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[591.37865732023056,1256.4742646908671],"nextPoint":[0,0]},{"outPoint":[585.32941969641979,1218.3640676608593],"reflectionModeOverride":0,"anchorPoint":[585.32941969641979,1231.672390433243],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[585.32941969641979,1239.536399344197],"nextPoint":[0,0]},{"outPoint":[610.13129395404394,1208.3828255815715],"reflectionModeOverride":0,"anchorPoint":[604.08205633023317,1208.3828255815715],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[593.19342860737379,1208.3828255815715],"nextPoint":[0,0]},{"outPoint":[621.01992167690332,1220.7837627103836],"reflectionModeOverride":0,"anchorPoint":[617.6928409838074,1215.6419107301444],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[614.36576029071148,1210.8025206310958],"nextPoint":[0,0]},{"outPoint":[621.01992167690332,1241.9560943937213],"reflectionModeOverride":0,"anchorPoint":[621.01992167690332,1234.3945473639578],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[621.01992167690332,1226.5305384530038],"nextPoint":[0,0]},{"outPoint":[614.36576029071148,1257.6841122156293],"reflectionModeOverride":0,"anchorPoint":[617.39037910261686,1253.1471839977712],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[621.01992167690332,1247.7028701363415],"nextPoint":[0,0]}]}}},"strokeType":0}}},"mask":0}}},"blur":0,"opacity":1,"name":"(curve)","gid":"3B314B52-C145-4B22-BE2D-FD355A437508"}]}}},"strokeType":0}}},"mask":0}}},"blur":0,"opacity":1,"name":"path","gid":"0FF2E9D7-68C3-4C98-861C-404D03EE4DF9"}]}}},"blur":0,"opacity":1,"name":"g","gid":"FB733EE0-69B5-482B-B7DD-4D91A57F269A"},{"isHidden":false,"elementDescription":"(group)","angle":0,"isLocked":false,"blendMode":0,"subElement":{"group":{"_0":{"elements":[{"isHidden":false,"elementDescription":"(curve)","angle":0,"isLocked":false,"blendMode":0,"subElement":{"stylable":{"_0":{"fill":{"color":{"_0":{"b":0,"s":0,"h":0,"a":1}}},"subElement":{"abstractPath":{"_0":{"fillRule":0,"subElement":{"pathData":{"_0":{"subElement":{"neither":{}},"reversed":false,"closed":true,"nodes":[{"outPoint":[536.09395865121041,705.31021284140297],"reflectionModeOverride":0,"anchorPoint":[536.09395865121041,705.31021284140297],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[536.09395865121041,705.31021284140297],"nextPoint":[0,0]},{"outPoint":[570.87707498812233,705.31021284140297],"reflectionModeOverride":0,"anchorPoint":[568.45737993859802,705.31021284140297],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[568.45737993859802,705.31021284140297],"nextPoint":[0,0]},{"outPoint":[577.83369825550471,694.11912323735305],"reflectionModeOverride":0,"anchorPoint":[577.83369825550471,698.65605145521113],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[577.83369825550471,705.31021284140297],"nextPoint":[0,0]},{"outPoint":[569.96968934455072,694.11912323735305],"reflectionModeOverride":0,"anchorPoint":[569.96968934455072,694.11912323735305],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[573.90169380002772,694.11912323735305],"nextPoint":[0,0]},{"outPoint":[512.19947003715788,694.11912323735305],"reflectionModeOverride":0,"anchorPoint":[516.13147449263488,694.11912323735305],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[516.13147449263488,694.11912323735305],"nextPoint":[0,0]},{"outPoint":[489.81729082905804,710.14960294045159],"reflectionModeOverride":0,"anchorPoint":[496.16899033405934,703.1929796730692],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[504.63792300739442,694.11912323735305],"nextPoint":[0,0]},{"outPoint":[484.37297696762835,720.73576878212043],"reflectionModeOverride":0,"anchorPoint":[484.37297696762835,720.43330690092989],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[484.37297696762835,719.52592125735828],"nextPoint":[0,0]},{"outPoint":[488.30498142310535,722.55054006926366],"reflectionModeOverride":0,"anchorPoint":[486.79267201715265,722.55054006926366],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[484.37297696762835,722.55054006926366],"nextPoint":[0,0]},{"outPoint":[499.19360914596473,705.31021284140297],"reflectionModeOverride":0,"anchorPoint":[489.81729082905804,720.13084501973935],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[488.60744330429588,721.64315442569205],"nextPoint":[0,0]},{"outPoint":[514.31670320549165,705.31021284140297],"reflectionModeOverride":0,"anchorPoint":[514.31670320549165,705.31021284140297],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[510.38469875001465,705.31021284140297],"nextPoint":[0,0]},{"outPoint":[530.34718290859018,705.31021284140297],"reflectionModeOverride":0,"anchorPoint":[530.34718290859018,705.31021284140297],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[530.34718290859018,705.31021284140297],"nextPoint":[0,0]},{"outPoint":[510.68716063120519,769.43213165379711],"reflectionModeOverride":0,"anchorPoint":[511.5945462747768,767.31489848546335],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[511.5945462747768,767.31489848546335],"nextPoint":[0,0]},{"outPoint":[509.47731310644303,776.3887549211795],"reflectionModeOverride":0,"anchorPoint":[509.47731310644303,774.27152175284573],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[509.47731310644303,773.66659799046465],"nextPoint":[0,0]},{"outPoint":[521.57578835406457,779.71583561427542],"reflectionModeOverride":0,"anchorPoint":[515.22408884906326,779.71583561427542],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[510.98962251239573,779.71583561427542],"nextPoint":[0,0]},{"outPoint":[523.08809776001726,771.24690294094034],"reflectionModeOverride":0,"anchorPoint":[523.08809776001726,771.24690294094034],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[522.48317399763619,774.27152175284573],"nextPoint":[0,0]}]}}},"strokeType":0}}},"mask":0}}},"blur":0,"opacity":1,"name":"path","gid":"2C8E1CE1-B209-4913-9B4E-C0B6706EB787"},{"isHidden":false,"elementDescription":"(curve)","angle":0,"isLocked":false,"blendMode":0,"subElement":{"stylable":{"_0":{"fill":{"color":{"_0":{"b":0,"s":0,"h":0,"a":1}}},"subElement":{"abstractPath":{"_0":{"fillRule":0,"subElement":{"pathData":{"_0":{"subElement":{"neither":{}},"reversed":false,"closed":true,"nodes":[{"outPoint":[637.05065417820151,723.03938226982063],"reflectionModeOverride":0,"anchorPoint":[635.84080665343936,724.85415355696387],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[635.84080665343936,724.85415355696387],"nextPoint":[0,0]},{"outPoint":[637.05065417820151,719.40983969553417],"reflectionModeOverride":0,"anchorPoint":[637.05065417820151,719.40983969553417],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[637.05065417820151,722.7369203886301],"nextPoint":[0,0]},{"outPoint":[596.21830021747883,719.40983969553417],"reflectionModeOverride":0,"anchorPoint":[601.66261407890852,719.40983969553417],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[601.66261407890852,719.40983969553417],"nextPoint":[0,0]},{"outPoint":[582.90997744509514,718.19999217077202],"reflectionModeOverride":0,"anchorPoint":[589.86660071247752,718.8049159331531],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[594.70599081152614,719.10737781434364],"nextPoint":[0,0]},{"outPoint":[582.30505368271406,715.17537335886664],"reflectionModeOverride":0,"anchorPoint":[582.30505368271406,715.17537335886664],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[582.6075155639046,717.29260652720041],"nextPoint":[0,0]},{"outPoint":[577.76812546485598,715.17537335886664],"reflectionModeOverride":0,"anchorPoint":[577.76812546485598,715.17537335886664],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[577.76812546485598,715.17537335886664],"nextPoint":[0,0]},{"outPoint":[572.92873536580737,743.90925207196779],"reflectionModeOverride":0,"anchorPoint":[572.92873536580737,743.90925207196779],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[572.92873536580737,743.90925207196779],"nextPoint":[0,0]},{"outPoint":[577.76812546485598,741.79201890363402],"reflectionModeOverride":0,"anchorPoint":[577.46566358366545,743.90925207196779],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[577.46566358366545,743.90925207196779],"nextPoint":[0,0]},{"outPoint":[582.30505368271406,730.90339118077463],"reflectionModeOverride":0,"anchorPoint":[581.39766803914245,731.50831494315571],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[579.28043487080868,733.0206243491084],"nextPoint":[0,0]},{"outPoint":[595.31091457390721,730.90339118077463],"reflectionModeOverride":0,"anchorPoint":[595.31091457390721,730.90339118077463],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[593.49614328676398,730.90339118077463],"nextPoint":[0,0]},{"outPoint":[620.4152507127219,736.34770504220432],"reflectionModeOverride":0,"anchorPoint":[624.64971704938944,730.90339118077463],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[624.64971704938944,730.90339118077463],"nextPoint":[0,0]},{"outPoint":[593.19368140557344,771.73574514149732],"reflectionModeOverride":0,"anchorPoint":[610.73647051462467,748.7486421710164],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[613.45862744533952,744.8166377155394],"nextPoint":[0,0]},{"outPoint":[591.37891011843021,802.58685702293224],"reflectionModeOverride":0,"anchorPoint":[591.37891011843021,801.07454761697954],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[591.37891011843021,793.21053870602555],"nextPoint":[0,0]},{"outPoint":[604.38477100962336,808.93855652793354],"reflectionModeOverride":0,"anchorPoint":[597.73060962343152,808.93855652793354],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[591.37891011843021,808.93855652793354],"nextPoint":[0,0]},{"outPoint":[604.38477100962336,801.07454761697954],"reflectionModeOverride":0,"anchorPoint":[604.38477100962336,801.07454761697954],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[604.38477100962336,802.88931890412277],"nextPoint":[0,0]},{"outPoint":[604.38477100962336,769.61851197316355],"reflectionModeOverride":0,"anchorPoint":[604.38477100962336,795.63023375554985],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[604.38477100962336,795.63023375554985],"nextPoint":[0,0]},{"outPoint":[615.57586061367329,750.26095157696909],"reflectionModeOverride":0,"anchorPoint":[615.57586061367329,750.26095157696909],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[609.82908487105306,757.52003672554201],"nextPoint":[0,0]}]}}},"strokeType":0}}},"mask":0}}},"blur":0,"opacity":1,"name":"path","gid":"F0529647-AA56-4AB8-92B8-F223B4532E2D"}]}}},"blur":0,"opacity":1,"name":"g","gid":"A6190FB4-6235-48D2-9BDB-1ABEA6F0D02F"},{"isHidden":false,"elementDescription":"(group)","angle":0,"isLocked":false,"blendMode":0,"subElement":{"group":{"_0":{"elements":[{"isHidden":false,"elementDescription":"(curve)","angle":0,"isLocked":false,"blendMode":0,"subElement":{"stylable":{"_0":{"fill":{"color":{"_0":{"b":0,"s":0,"h":0,"a":1}}},"subElement":{"abstractPath":{"_0":{"fillRule":0,"subElement":{"pathData":{"_0":{"subElement":{"neither":{}},"reversed":false,"closed":true,"nodes":[{"outPoint":[155.36495474496041,69.17212938755074],"reflectionModeOverride":0,"anchorPoint":[155.36495474496041,69.17212938755074],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[155.36495474496041,69.17212938755074],"nextPoint":[0,0]},{"outPoint":[190.14807108187233,69.17212938755074],"reflectionModeOverride":0,"anchorPoint":[187.72837603234802,69.17212938755074],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[187.72837603234802,69.17212938755074],"nextPoint":[0,0]},{"outPoint":[197.10469434925471,57.981039783500819],"reflectionModeOverride":0,"anchorPoint":[197.10469434925471,62.517968001358895],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[197.10469434925471,69.17212938755074],"nextPoint":[0,0]},{"outPoint":[189.24068543830072,57.981039783500819],"reflectionModeOverride":0,"anchorPoint":[189.24068543830072,57.981039783500819],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[193.17268989377772,57.981039783500819],"nextPoint":[0,0]},{"outPoint":[131.47046613090788,57.981039783500819],"reflectionModeOverride":0,"anchorPoint":[135.40247058638488,57.981039783500819],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[135.40247058638488,57.981039783500819],"nextPoint":[0,0]},{"outPoint":[109.08828692280804,74.011519486599354],"reflectionModeOverride":0,"anchorPoint":[115.43998642780934,67.054896219216971],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[123.90891910114442,57.981039783500819],"nextPoint":[0,0]},{"outPoint":[103.64397306137835,84.597685328268199],"reflectionModeOverride":0,"anchorPoint":[103.64397306137835,84.29522344707766],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[103.64397306137835,83.387837803506045],"nextPoint":[0,0]},{"outPoint":[107.57597751685535,86.412456615411429],"reflectionModeOverride":0,"anchorPoint":[106.06366811090265,86.412456615411429],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[103.64397306137835,86.412456615411429],"nextPoint":[0,0]},{"outPoint":[118.46460523971473,69.17212938755074],"reflectionModeOverride":0,"anchorPoint":[109.08828692280804,83.992761565887122],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[107.87843939804588,85.505070971839814],"nextPoint":[0,0]},{"outPoint":[133.58769929924165,69.17212938755074],"reflectionModeOverride":0,"anchorPoint":[133.58769929924165,69.17212938755074],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[129.65569484376465,69.17212938755074],"nextPoint":[0,0]},{"outPoint":[149.61817900234018,69.17212938755074],"reflectionModeOverride":0,"anchorPoint":[149.61817900234018,69.17212938755074],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[149.61817900234018,69.17212938755074],"nextPoint":[0,0]},{"outPoint":[129.95815672495519,133.29404819994488],"reflectionModeOverride":0,"anchorPoint":[130.8655423685268,131.17681503161111],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[130.8655423685268,131.17681503161111],"nextPoint":[0,0]},{"outPoint":[128.74830920019303,140.25067146732727],"reflectionModeOverride":0,"anchorPoint":[128.74830920019303,138.1334382989935],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[128.74830920019303,137.52851453661242],"nextPoint":[0,0]},{"outPoint":[140.84678444781457,143.57775216042319],"reflectionModeOverride":0,"anchorPoint":[134.49508494281326,143.57775216042319],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[130.26061860614573,143.57775216042319],"nextPoint":[0,0]},{"outPoint":[142.35909385376726,135.10881948708811],"reflectionModeOverride":0,"anchorPoint":[142.35909385376726,135.10881948708811],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[141.75417009138619,138.1334382989935],"nextPoint":[0,0]}]}}},"strokeType":0}}},"mask":0}}},"blur":0,"opacity":1,"name":"path","gid":"C8E97058-1D69-4F29-9A06-2EC2D9B7C48A"},{"isHidden":false,"elementDescription":"(curve)","angle":0,"isLocked":false,"blendMode":0,"subElement":{"stylable":{"_0":{"fill":{"color":{"_0":{"b":0,"s":0,"h":0,"a":1}}},"subElement":{"abstractPath":{"_0":{"fillRule":0,"subElement":{"compoundPathData":{"_0":{"subpaths":[{"isHidden":false,"elementDescription":"(curve)","angle":0,"isLocked":false,"blendMode":0,"subElement":{"stylable":{"_0":{"subElement":{"abstractPath":{"_0":{"fillRule":0,"subElement":{"pathData":{"_0":{"subElement":{"neither":{}},"reversed":false,"closed":true,"nodes":[{"outPoint":[241.19855621242459,116.24010129145063],"reflectionModeOverride":0,"anchorPoint":[230.61239037075575,121.38195327168978],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[232.72962353908952,122.59180079645193],"nextPoint":[0,0]},{"outPoint":[247.85271759861644,87.50622257834948],"reflectionModeOverride":0,"anchorPoint":[247.85271759861644,100.51208346954263],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[247.85271759861644,109.88840178644932],"nextPoint":[0,0]},{"outPoint":[206.41543987551267,80.549599310967096],"reflectionModeOverride":0,"anchorPoint":[221.23607205384906,80.549599310967096],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[234.24193294504221,80.549599310967096],"nextPoint":[0,0]},{"outPoint":[194.31696462789114,109.28347802406824],"reflectionModeOverride":0,"anchorPoint":[194.31696462789114,102.93177851906694],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[194.31696462789114,90.228379509064325],"nextPoint":[0,0]},{"outPoint":[202.18097353884514,119.56718198454655],"reflectionModeOverride":0,"anchorPoint":[199.76127848932083,116.54256317264117],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[197.34158343979652,113.82040624192632],"nextPoint":[0,0]},{"outPoint":[203.39082106360729,128.03611465788163],"reflectionModeOverride":0,"anchorPoint":[210.95236809337075,124.7090339647857],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[203.08835918241675,120.17210574692763],"nextPoint":[0,0]},{"outPoint":[190.0824982912236,164.33154040074623],"reflectionModeOverride":0,"anchorPoint":[190.0824982912236,149.51090822240985],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[190.0824982912236,135.29519980645455],"nextPoint":[0,0]},{"outPoint":[238.17393740051921,172.80047307408131],"reflectionModeOverride":0,"anchorPoint":[220.93361017265852,172.80047307408131],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[205.50805423194106,172.80047307408131],"nextPoint":[0,0]},{"outPoint":[252.08718393528397,138.31981861835993],"reflectionModeOverride":0,"anchorPoint":[252.08718393528397,147.39367505407608],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[252.08718393528397,161.91184535122193],"nextPoint":[0,0]},{"outPoint":[237.26655175694759,125.01149584597624],"reflectionModeOverride":0,"anchorPoint":[239.08132304409082,126.2213433707384],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[246.94533195504482,130.75827158859647],"nextPoint":[0,0]}]}}},"strokeType":0}}},"mask":0}}},"blur":0,"opacity":1,"name":"(curve)","gid":"8909AEE7-39F5-4562-9822-9D6AE9226EF5"},{"isHidden":false,"elementDescription":"(curve)","angle":0,"isLocked":false,"blendMode":0,"subElement":{"stylable":{"_0":{"subElement":{"abstractPath":{"_0":{"fillRule":0,"subElement":{"pathData":{"_0":{"subElement":{"neither":{}},"reversed":false,"closed":true,"nodes":[{"outPoint":[205.20559235075052,106.5613210933534],"reflectionModeOverride":0,"anchorPoint":[208.83513492503698,108.67855426168717],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[208.83513492503698,108.67855426168717],"nextPoint":[0,0]},{"outPoint":[201.57604977646406,89.32099386549271],"reflectionModeOverride":0,"anchorPoint":[201.57604977646406,97.789926538827785],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[201.57604977646406,102.93177851906694],"nextPoint":[0,0]},{"outPoint":[231.51977601432736,84.481603766444096],"reflectionModeOverride":0,"anchorPoint":[220.93361017265852,84.481603766444096],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[211.25482997456129,84.481603766444096],"nextPoint":[0,0]},{"outPoint":[240.89609433123405,112.61055871716417],"reflectionModeOverride":0,"anchorPoint":[240.89609433123405,100.51208346954263],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[240.89609433123405,91.13576515263594],"nextPoint":[0,0]},{"outPoint":[226.37792403408821,118.65979634097494],"reflectionModeOverride":0,"anchorPoint":[226.68038591527875,118.65979634097494],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[226.68038591527875,118.65979634097494],"nextPoint":[0,0]},{"outPoint":[225.16807650932606,118.05487257859386],"reflectionModeOverride":0,"anchorPoint":[225.16807650932606,118.05487257859386],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[226.07546215289767,118.65979634097494],"nextPoint":[0,0]}]}}},"strokeType":0}}},"mask":0}}},"blur":0,"opacity":1,"name":"(curve)","gid":"4ABF4615-225E-416A-8106-10F6695B90F7"},{"isHidden":false,"elementDescription":"(curve)","angle":0,"isLocked":false,"blendMode":0,"subElement":{"stylable":{"_0":{"subElement":{"abstractPath":{"_0":{"fillRule":0,"subElement":{"pathData":{"_0":{"subElement":{"neither":{}},"reversed":false,"closed":true,"nodes":[{"outPoint":[215.18683443003829,127.43119089550055],"reflectionModeOverride":0,"anchorPoint":[215.18683443003829,127.43119089550055],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[205.50805423194106,131.66565723216809],"nextPoint":[0,0]},{"outPoint":[237.26655175694759,140.13458990550316],"reflectionModeOverride":0,"anchorPoint":[233.93947106385167,138.01735673716939],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[233.93947106385167,138.01735673716939],"nextPoint":[0,0]},{"outPoint":[243.92071314313944,162.21430723241247],"reflectionModeOverride":0,"anchorPoint":[243.92071314313944,151.93060327193416],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[243.92071314313944,144.06659436098016],"nextPoint":[0,0]},{"outPoint":[208.83513492503698,168.56600673741377],"reflectionModeOverride":0,"anchorPoint":[221.23607205384906,168.56600673741377],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[232.72962353908952,168.56600673741377],"nextPoint":[0,0]},{"outPoint":[198.24896908336814,139.52966614312209],"reflectionModeOverride":0,"anchorPoint":[198.24896908336814,149.51090822240985],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[198.24896908336814,160.39953594526924],"nextPoint":[0,0]}]}}},"strokeType":0}}},"mask":0}}},"blur":0,"opacity":1,"name":"(curve)","gid":"03C05561-EC21-4CC1-B792-14D4C9D38E4F"}]}}},"strokeType":0}}},"mask":0}}},"blur":0,"opacity":1,"name":"path","gid":"ABDF2CF0-72D5-46EF-82DD-4B502330D824"},{"isHidden":false,"elementDescription":"(curve)","angle":0,"isLocked":false,"blendMode":0,"subElement":{"stylable":{"_0":{"fill":{"color":{"_0":{"b":0,"s":0,"h":0,"a":1}}},"subElement":{"abstractPath":{"_0":{"fillRule":0,"subElement":{"compoundPathData":{"_0":{"subpaths":[{"isHidden":false,"elementDescription":"(curve)","angle":0,"isLocked":false,"blendMode":0,"subElement":{"stylable":{"_0":{"subElement":{"abstractPath":{"_0":{"fillRule":0,"subElement":{"pathData":{"_0":{"subElement":{"neither":{}},"reversed":false,"closed":true,"nodes":[{"outPoint":[458.39779181083213,77.943523942076354],"reflectionModeOverride":0,"anchorPoint":[455.37317299892675,77.943523942076354],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[455.37317299892675,77.943523942076354],"nextPoint":[0,0]},{"outPoint":[462.02733438511859,70.381976912312894],"reflectionModeOverride":0,"anchorPoint":[462.02733438511859,74.313981367789893],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[462.02733438511859,77.943523942076354],"nextPoint":[0,0]},{"outPoint":[455.67563488011729,70.381976912312894],"reflectionModeOverride":0,"anchorPoint":[455.67563488011729,70.381976912312894],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[458.39779181083213,70.381976912312894],"nextPoint":[0,0]},{"outPoint":[337.41303933461677,70.381976912312894],"reflectionModeOverride":0,"anchorPoint":[340.13519626533161,70.381976912312894],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[340.13519626533161,70.381976912312894],"nextPoint":[0,0]},{"outPoint":[333.78349676033031,77.943523942076354],"reflectionModeOverride":0,"anchorPoint":[333.78349676033031,74.313981367789893],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[333.78349676033031,70.381976912312894],"nextPoint":[0,0]},{"outPoint":[340.13519626533161,77.943523942076354],"reflectionModeOverride":0,"anchorPoint":[340.13519626533161,77.943523942076354],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[337.41303933461677,77.943523942076354],"nextPoint":[0,0]}]}}},"strokeType":0}}},"mask":0}}},"blur":0,"opacity":1,"name":"(curve)","gid":"C01CD4FD-A322-482C-B302-C782D5ED71F8"},{"isHidden":false,"elementDescription":"(curve)","angle":0,"isLocked":false,"blendMode":0,"subElement":{"stylable":{"_0":{"subElement":{"abstractPath":{"_0":{"fillRule":0,"subElement":{"pathData":{"_0":{"subElement":{"neither":{}},"reversed":false,"closed":true,"nodes":[{"outPoint":[458.39779181083213,115.44879720970312],"reflectionModeOverride":0,"anchorPoint":[455.67563488011729,115.44879720970312],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[455.67563488011729,115.44879720970312],"nextPoint":[0,0]},{"outPoint":[462.02733438511859,107.88725017993966],"reflectionModeOverride":0,"anchorPoint":[462.02733438511859,111.51679275422612],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[462.02733438511859,115.44879720970312],"nextPoint":[0,0]},{"outPoint":[455.37317299892675,107.88725017993966],"reflectionModeOverride":0,"anchorPoint":[455.37317299892675,107.88725017993966],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[458.39779181083213,107.88725017993966],"nextPoint":[0,0]},{"outPoint":[337.41303933461677,107.88725017993966],"reflectionModeOverride":0,"anchorPoint":[340.13519626533161,107.88725017993966],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[340.13519626533161,107.88725017993966],"nextPoint":[0,0]},{"outPoint":[333.78349676033031,115.44879720970312],"reflectionModeOverride":0,"anchorPoint":[333.78349676033031,111.51679275422612],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[333.78349676033031,107.88725017993966],"nextPoint":[0,0]},{"outPoint":[340.13519626533161,115.44879720970312],"reflectionModeOverride":0,"anchorPoint":[340.13519626533161,115.44879720970312],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[337.41303933461677,115.44879720970312],"nextPoint":[0,0]}]}}},"strokeType":0}}},"mask":0}}},"blur":0,"opacity":1,"name":"(curve)","gid":"C8B514C3-BCDA-47D7-A8E6-E936602EB566"}]}}},"strokeType":0}}},"mask":0}}},"blur":0,"opacity":1,"name":"path","gid":"0E3A3860-5B43-42A8-B16A-38F988518BEC"},{"isHidden":false,"elementDescription":"(curve)","angle":0,"isLocked":false,"blendMode":0,"subElement":{"stylable":{"_0":{"fill":{"color":{"_0":{"b":0,"s":0,"h":0,"a":1}}},"subElement":{"abstractPath":{"_0":{"fillRule":0,"subElement":{"compoundPathData":{"_0":{"subpaths":[{"isHidden":false,"elementDescription":"(curve)","angle":0,"isLocked":false,"blendMode":0,"subElement":{"stylable":{"_0":{"subElement":{"abstractPath":{"_0":{"fillRule":0,"subElement":{"pathData":{"_0":{"subElement":{"neither":{}},"reversed":false,"closed":true,"nodes":[{"outPoint":[637.46260979890212,16.846223941587596],"reflectionModeOverride":0,"anchorPoint":[637.46260979890212,31.364394238733439],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[637.46260979890212,45.277640773498206],"nextPoint":[0,0]},{"outPoint":[599.95733653127536,5.0502105751565978],"reflectionModeOverride":0,"anchorPoint":[611.14842613532528,5.0502105751565978],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[626.87644395723328,5.0502105751565978],"nextPoint":[0,0]},{"outPoint":[577.27269544198498,20.778228397064595],"reflectionModeOverride":0,"anchorPoint":[587.85886128365382,12.914219486110596],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[594.51302266984567,8.0748293870619818],"nextPoint":[0,0]},{"outPoint":[563.05698702602967,54.04903532802382],"reflectionModeOverride":0,"anchorPoint":[563.05698702602967,54.04903532802382],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[566.68652960031613,39.530865030877976],"nextPoint":[0,0]},{"outPoint":[532.20587514459476,177.45348285376349],"reflectionModeOverride":0,"anchorPoint":[532.20587514459476,176.54609721019187],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[532.20587514459476,176.54609721019187],"nextPoint":[0,0]},{"outPoint":[536.13787960007176,178.66333037852564],"reflectionModeOverride":0,"anchorPoint":[534.62557019411906,178.66333037852564],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[533.11326078816637,178.66333037852564],"nextPoint":[0,0]},{"outPoint":[536.74280336245283,177.75594473495403],"reflectionModeOverride":0,"anchorPoint":[536.74280336245283,177.75594473495403],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[536.74280336245283,178.05840661614457],"nextPoint":[0,0]},{"outPoint":[553.98313059031352,136.01620513065973],"reflectionModeOverride":0,"anchorPoint":[550.35358801602706,124.22019176422873],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[550.35358801602706,124.22019176422873],"nextPoint":[0,0]},{"outPoint":[590.58101821436867,142.97282839804211],"reflectionModeOverride":0,"anchorPoint":[576.6677716796039,142.97282839804211],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[562.4520632636486,142.97282839804211],"nextPoint":[0,0]},{"outPoint":[623.24690138294682,119.07833978398958],"reflectionModeOverride":0,"anchorPoint":[613.87058306604013,127.84973433851519],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[605.09918851151451,136.31866701185027],"nextPoint":[0,0]},{"outPoint":[629.29613900675758,78.548447704457431],"reflectionModeOverride":0,"anchorPoint":[629.29613900675758,92.461694239222197],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[629.29613900675758,106.6774026551775],"nextPoint":[0,0]},{"outPoint":[626.2715201948522,57.073654139929204],"reflectionModeOverride":0,"anchorPoint":[615.08043059080228,63.727815526121049],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[622.03705385818466,68.264743743979125],"nextPoint":[0,0]}]}}},"strokeType":0}}},"mask":0}}},"blur":0,"opacity":1,"name":"(curve)","gid":"A817D6FF-9D6D-4B07-B8D6-E21A9D2D072E"},{"isHidden":false,"elementDescription":"(curve)","angle":0,"isLocked":false,"blendMode":0,"subElement":{"stylable":{"_0":{"subElement":{"abstractPath":{"_0":{"fillRule":0,"subElement":{"pathData":{"_0":{"subElement":{"neither":{}},"reversed":false,"closed":true,"nodes":[{"outPoint":[600.2597984124659,64.332739288502125],"reflectionModeOverride":0,"anchorPoint":[602.67949346199021,63.42535364493051],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[600.2597984124659,62.517968001358895],"nextPoint":[0,0]},{"outPoint":[590.58101821436867,64.635201169692664],"reflectionModeOverride":0,"anchorPoint":[593.30317514508351,64.635201169692664],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[598.14256524413213,64.635201169692664],"nextPoint":[0,0]},{"outPoint":[585.43916623412952,61.913044238977818],"reflectionModeOverride":0,"anchorPoint":[584.83424247174844,64.030277407311587],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[586.95147564008221,64.937663050883202],"nextPoint":[0,0]},{"outPoint":[598.44502712532267,62.517968001358895],"reflectionModeOverride":0,"anchorPoint":[594.51302266984567,62.517968001358895],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[592.3957895015119,62.517968001358895],"nextPoint":[0,0]}]}}},"strokeType":0}}},"mask":0}}},"blur":0,"opacity":1,"name":"(curve)","gid":"EBFF8F94-BDE5-4D96-9B20-5292ED99CDD6"},{"isHidden":false,"elementDescription":"(curve)","angle":0,"isLocked":false,"blendMode":0,"subElement":{"stylable":{"_0":{"subElement":{"abstractPath":{"_0":{"fillRule":0,"subElement":{"pathData":{"_0":{"subElement":{"neither":{}},"reversed":false,"closed":true,"nodes":[{"outPoint":[626.57398207604274,40.438250674449591],"reflectionModeOverride":0,"anchorPoint":[626.57398207604274,26.827466020875363],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[626.57398207604274,15.333914535634904],"nextPoint":[0,0]},{"outPoint":[603.88934098675236,58.283501664691357],"reflectionModeOverride":0,"anchorPoint":[609.33365484818205,60.400734833025126],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[619.31489692746982,54.351497209214358],"nextPoint":[0,0]},{"outPoint":[590.27855633317813,57.981039783500819],"reflectionModeOverride":0,"anchorPoint":[594.51302266984567,57.981039783500819],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[600.2597984124659,57.981039783500819],"nextPoint":[0,0]},{"outPoint":[579.38992861031875,69.474591268741278],"reflectionModeOverride":0,"anchorPoint":[579.38992861031875,64.030277407311587],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[579.38992861031875,57.67857790231028],"nextPoint":[0,0]},{"outPoint":[599.95733653127536,68.869667506360202],"reflectionModeOverride":0,"anchorPoint":[592.69825138270244,68.869667506360202],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[589.37117068960652,68.869667506360202],"nextPoint":[0,0]},{"outPoint":[615.98781623437389,73.406595724218278],"reflectionModeOverride":0,"anchorPoint":[608.72873108580097,66.449972456835894],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[602.98195534318074,68.869667506360202],"nextPoint":[0,0]},{"outPoint":[617.50012564032659,99.418317506604581],"reflectionModeOverride":0,"anchorPoint":[617.19766375913605,88.22722790255466],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[616.89520187794551,79.455833348029046],"nextPoint":[0,0]},{"outPoint":[599.95733653127536,131.78173879399219],"reflectionModeOverride":0,"anchorPoint":[607.51888356103882,121.49803483351388],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[612.96319742246851,113.93648780375042],"nextPoint":[0,0]},{"outPoint":[561.24221573888644,138.73836206137457],"reflectionModeOverride":0,"anchorPoint":[576.06284791722283,138.73836206137457],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[586.95147564008221,138.73836206137457],"nextPoint":[0,0]},{"outPoint":[553.98313059031352,112.12171651660719],"reflectionModeOverride":0,"anchorPoint":[553.98313059031352,113.93648780375042],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[553.98313059031352,127.54727245732465],"nextPoint":[0,0]},{"outPoint":[554.89051623388514,105.46755513041535],"reflectionModeOverride":0,"anchorPoint":[554.89051623388514,105.46755513041535],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[553.98313059031352,109.09709770470181],"nextPoint":[0,0]},{"outPoint":[571.52591969936475,40.135788793259053],"reflectionModeOverride":0,"anchorPoint":[567.29145336269721,56.771192258738665],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[567.29145336269721,56.771192258738665],"nextPoint":[0,0]},{"outPoint":[619.91982068985089,9.2846769118241355],"reflectionModeOverride":0,"anchorPoint":[608.72873108580097,9.2846769118241355],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[585.43916623412952,9.2846769118241355],"nextPoint":[0,0]}]}}},"strokeType":0}}},"mask":0}}},"blur":0,"opacity":1,"name":"(curve)","gid":"BF871B1F-381E-46B8-951E-0FA4BB869E6E"}]}}},"strokeType":0}}},"mask":0}}},"blur":0,"opacity":1,"name":"path","gid":"BB0F5839-2557-42DE-819B-9AF7C5F3FB77"}]}}},"blur":0,"opacity":1,"name":"g","gid":"6678511A-CA69-4539-9AF9-E02FAD96F1D5"},{"isHidden":false,"elementDescription":"(group)","angle":0,"isLocked":false,"blendMode":0,"subElement":{"group":{"_0":{"elements":[{"isHidden":false,"elementDescription":"(curve)","angle":0,"isLocked":false,"blendMode":0,"subElement":{"stylable":{"_0":{"fill":{"color":{"_0":{"b":0,"s":0,"h":0,"a":1}}},"subElement":{"abstractPath":{"_0":{"fillRule":0,"subElement":{"pathData":{"_0":{"subElement":{"neither":{}},"reversed":false,"closed":true,"nodes":[{"outPoint":[4427.2079788850388,4717.4401465136525],"reflectionModeOverride":0,"anchorPoint":[4427.2079788850388,4720.7672272067484],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4427.2079788850388,4720.7672272067484],"nextPoint":[0,0]},{"outPoint":[4419.6464318552753,4713.810603939366],"reflectionModeOverride":0,"anchorPoint":[4423.5784363107523,4713.810603939366],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4427.2079788850388,4713.810603939366],"nextPoint":[0,0]},{"outPoint":[4419.6464318552753,4720.7672272067484],"reflectionModeOverride":0,"anchorPoint":[4419.6464318552753,4720.7672272067484],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4419.6464318552753,4717.4401465136525],"nextPoint":[0,0]},{"outPoint":[4419.6464318552753,4903.4542034458336],"reflectionModeOverride":0,"anchorPoint":[4419.6464318552753,4900.1271227527377],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4419.6464318552753,4900.1271227527377],"nextPoint":[0,0]},{"outPoint":[4427.2079788850388,4907.0837460201201],"reflectionModeOverride":0,"anchorPoint":[4423.5784363107523,4907.0837460201201],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4419.6464318552753,4907.0837460201201],"nextPoint":[0,0]},{"outPoint":[4427.2079788850388,4900.1271227527377],"reflectionModeOverride":0,"anchorPoint":[4427.2079788850388,4900.1271227527377],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4427.2079788850388,4903.4542034458336],"nextPoint":[0,0]}]}}},"strokeType":0}}},"mask":0}}},"blur":0,"opacity":1,"name":"path","gid":"01BDD331-78D3-4BFC-BCB9-EB8D22CDDEF0"},{"isHidden":false,"elementDescription":"(curve)","angle":0,"isLocked":false,"blendMode":0,"subElement":{"stylable":{"_0":{"fill":{"color":{"_0":{"b":0,"s":0,"h":0,"a":1}}},"subElement":{"abstractPath":{"_0":{"fillRule":0,"subElement":{"pathData":{"_0":{"subElement":{"neither":{}},"reversed":false,"closed":true,"nodes":[{"outPoint":[4507.1036983236227,4730.4460074048457],"reflectionModeOverride":0,"anchorPoint":[4507.1036983236227,4735.2853975038943],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4507.1036983236227,4735.2853975038943],"nextPoint":[0,0]},{"outPoint":[4490.4682948581431,4742.5444826524672],"reflectionModeOverride":0,"anchorPoint":[4502.5667701057646,4730.1435455236551],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4507.1036983236227,4730.1435455236551],"nextPoint":[0,0]},{"outPoint":[4467.4811918876621,4742.5444826524672],"reflectionModeOverride":0,"anchorPoint":[4467.4811918876621,4742.5444826524672],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4473.5304295114729,4742.5444826524672],"nextPoint":[0,0]},{"outPoint":[4471.4131963431391,4748.593720276278],"reflectionModeOverride":0,"anchorPoint":[4467.4811918876621,4748.593720276278],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4467.4811918876621,4748.593720276278],"nextPoint":[0,0]},{"outPoint":[4492.5855280264768,4743.4518682960388],"reflectionModeOverride":0,"anchorPoint":[4492.5855280264768,4743.4518682960388],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4482.6042859471891,4748.593720276278],"nextPoint":[0,0]},{"outPoint":[4492.5855280264768,4850.5233742374894],"reflectionModeOverride":0,"anchorPoint":[4492.5855280264768,4843.566750970107],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4492.5855280264768,4843.566750970107],"nextPoint":[0,0]},{"outPoint":[4474.7402770362351,4852.6406074058232],"reflectionModeOverride":0,"anchorPoint":[4474.7402770362351,4852.6406074058232],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4491.9806042640957,4852.6406074058232],"nextPoint":[0,0]},{"outPoint":[4468.6910394124243,4852.6406074058232],"reflectionModeOverride":0,"anchorPoint":[4468.6910394124243,4852.6406074058232],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4468.6910394124243,4852.6406074058232],"nextPoint":[0,0]},{"outPoint":[4475.3452007986161,4858.0849212672529],"reflectionModeOverride":0,"anchorPoint":[4468.6910394124243,4858.6898450296339],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4468.6910394124243,4858.6898450296339],"nextPoint":[0,0]},{"outPoint":[4507.4061602048132,4858.0849212672529],"reflectionModeOverride":0,"anchorPoint":[4499.8446131750497,4858.0849212672529],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4491.9806042640957,4858.0849212672529],"nextPoint":[0,0]},{"outPoint":[4530.9981869376752,4858.6898450296339],"reflectionModeOverride":0,"anchorPoint":[4530.9981869376752,4858.6898450296339],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4524.3440255514834,4858.0849212672529],"nextPoint":[0,0]},{"outPoint":[4530.9981869376752,4852.6406074058232],"reflectionModeOverride":0,"anchorPoint":[4530.9981869376752,4852.6406074058232],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4530.9981869376752,4852.6406074058232],"nextPoint":[0,0]},{"outPoint":[4507.4061602048132,4852.6406074058232],"reflectionModeOverride":0,"anchorPoint":[4524.9489493138644,4852.6406074058232],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4524.9489493138644,4852.6406074058232],"nextPoint":[0,0]},{"outPoint":[4507.1036983236227,4843.566750970107],"reflectionModeOverride":0,"anchorPoint":[4507.1036983236227,4843.566750970107],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4507.1036983236227,4850.5233742374894],"nextPoint":[0,0]}]}}},"strokeType":0}}},"mask":0}}},"blur":0,"opacity":1,"name":"path","gid":"9B503B32-69F3-407A-A863-9EE6C7139B8A"},{"isHidden":false,"elementDescription":"(curve)","angle":0,"isLocked":false,"blendMode":0,"subElement":{"stylable":{"_0":{"fill":{"color":{"_0":{"b":0,"s":0,"h":0,"a":1}}},"subElement":{"abstractPath":{"_0":{"fillRule":0,"subElement":{"pathData":{"_0":{"subElement":{"neither":{}},"reversed":false,"closed":true,"nodes":[{"outPoint":[4585.9809718966353,4845.6839841384408],"reflectionModeOverride":0,"anchorPoint":[4585.9809718966353,4858.3873831484434],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4585.9809718966353,4881.0720242377338],"nextPoint":[0,0]},{"outPoint":[4567.2283352628219,4838.1224371086773],"reflectionModeOverride":0,"anchorPoint":[4573.5800347678232,4838.1224371086773],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4581.1415817975867,4838.1224371086773],"nextPoint":[0,0]},{"outPoint":[4563.2963308073449,4853.5479930493948],"reflectionModeOverride":0,"anchorPoint":[4563.2963308073449,4848.4061410691556],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4563.2963308073449,4842.9618272077259],"nextPoint":[0,0]},{"outPoint":[4575.697267936157,4858.6898450296339],"reflectionModeOverride":0,"anchorPoint":[4573.5800347678232,4858.6898450296339],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4567.2283352628219,4858.6898450296339],"nextPoint":[0,0]},{"outPoint":[4580.8391199163962,4855.6652262177286],"reflectionModeOverride":0,"anchorPoint":[4580.2341961540151,4856.2701499801096],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4578.4194248668719,4857.7824593860623],"nextPoint":[0,0]},{"outPoint":[4581.4440436787772,4855.6652262177286],"reflectionModeOverride":0,"anchorPoint":[4581.1415817975867,4855.6652262177286],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4581.1415817975867,4855.6652262177286],"nextPoint":[0,0]},{"outPoint":[4581.4440436787772,4872.9055534455892],"reflectionModeOverride":0,"anchorPoint":[4581.4440436787772,4858.3873831484434],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4581.4440436787772,4855.6652262177286],"nextPoint":[0,0]},{"outPoint":[4566.3209496192503,4892.8680376041648],"reflectionModeOverride":0,"anchorPoint":[4568.4381827875841,4890.750804435831],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4574.7898822925854,4884.3991049308297],"nextPoint":[0,0]},{"outPoint":[4566.3209496192503,4895.2877326536891],"reflectionModeOverride":0,"anchorPoint":[4566.3209496192503,4893.7754232477364],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4566.3209496192503,4893.1704994853553],"nextPoint":[0,0]},{"outPoint":[4570.2529540747273,4895.8926564160702],"reflectionModeOverride":0,"anchorPoint":[4568.1357209063935,4895.8926564160702],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4567.2283352628219,4895.8926564160702],"nextPoint":[0,0]}]}}},"strokeType":0}}},"mask":0}}},"blur":0,"opacity":1,"name":"path","gid":"56C3ECB6-67BC-4C39-B2DC-CBCCA4BC6EDB"},{"isHidden":false,"elementDescription":"(curve)","angle":0,"isLocked":false,"blendMode":0,"subElement":{"stylable":{"_0":{"fill":{"color":{"_0":{"b":0,"s":0,"h":0,"a":1}}},"subElement":{"abstractPath":{"_0":{"fillRule":0,"subElement":{"pathData":{"_0":{"subElement":{"neither":{}},"reversed":false,"closed":true,"nodes":[{"outPoint":[4689.2392133008107,4730.4460074048457],"reflectionModeOverride":0,"anchorPoint":[4689.2392133008107,4735.2853975038943],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4689.2392133008107,4735.2853975038943],"nextPoint":[0,0]},{"outPoint":[4672.603809835331,4742.5444826524672],"reflectionModeOverride":0,"anchorPoint":[4684.7022850829526,4730.1435455236551],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4689.2392133008107,4730.1435455236551],"nextPoint":[0,0]},{"outPoint":[4649.6167068648501,4742.5444826524672],"reflectionModeOverride":0,"anchorPoint":[4649.6167068648501,4742.5444826524672],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4655.6659444886609,4742.5444826524672],"nextPoint":[0,0]},{"outPoint":[4653.5487113203271,4748.593720276278],"reflectionModeOverride":0,"anchorPoint":[4649.6167068648501,4748.593720276278],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4649.6167068648501,4748.593720276278],"nextPoint":[0,0]},{"outPoint":[4674.7210430036648,4743.4518682960388],"reflectionModeOverride":0,"anchorPoint":[4674.7210430036648,4743.4518682960388],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4664.7398009243771,4748.593720276278],"nextPoint":[0,0]},{"outPoint":[4674.7210430036648,4850.5233742374894],"reflectionModeOverride":0,"anchorPoint":[4674.7210430036648,4843.566750970107],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4674.7210430036648,4843.566750970107],"nextPoint":[0,0]},{"outPoint":[4656.8757920134231,4852.6406074058232],"reflectionModeOverride":0,"anchorPoint":[4656.8757920134231,4852.6406074058232],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4674.1161192412837,4852.6406074058232],"nextPoint":[0,0]},{"outPoint":[4650.8265543896123,4852.6406074058232],"reflectionModeOverride":0,"anchorPoint":[4650.8265543896123,4852.6406074058232],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4650.8265543896123,4852.6406074058232],"nextPoint":[0,0]},{"outPoint":[4657.4807157758041,4858.0849212672529],"reflectionModeOverride":0,"anchorPoint":[4650.8265543896123,4858.6898450296339],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4650.8265543896123,4858.6898450296339],"nextPoint":[0,0]},{"outPoint":[4689.5416751820012,4858.0849212672529],"reflectionModeOverride":0,"anchorPoint":[4681.9801281522377,4858.0849212672529],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4674.1161192412837,4858.0849212672529],"nextPoint":[0,0]},{"outPoint":[4713.1337019148632,4858.6898450296339],"reflectionModeOverride":0,"anchorPoint":[4713.1337019148632,4858.6898450296339],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4706.4795405286714,4858.0849212672529],"nextPoint":[0,0]},{"outPoint":[4713.1337019148632,4852.6406074058232],"reflectionModeOverride":0,"anchorPoint":[4713.1337019148632,4852.6406074058232],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4713.1337019148632,4852.6406074058232],"nextPoint":[0,0]},{"outPoint":[4689.5416751820012,4852.6406074058232],"reflectionModeOverride":0,"anchorPoint":[4707.0844642910524,4852.6406074058232],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4707.0844642910524,4852.6406074058232],"nextPoint":[0,0]},{"outPoint":[4689.2392133008107,4843.566750970107],"reflectionModeOverride":0,"anchorPoint":[4689.2392133008107,4843.566750970107],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4689.2392133008107,4850.5233742374894],"nextPoint":[0,0]}]}}},"strokeType":0}}},"mask":0}}},"blur":0,"opacity":1,"name":"path","gid":"AC2212B5-554F-43AC-BE4F-8C02A930831B"},{"isHidden":false,"elementDescription":"(curve)","angle":0,"isLocked":false,"blendMode":0,"subElement":{"stylable":{"_0":{"fill":{"color":{"_0":{"b":0,"s":0,"h":0,"a":1}}},"subElement":{"abstractPath":{"_0":{"fillRule":0,"subElement":{"pathData":{"_0":{"subElement":{"neither":{}},"reversed":false,"closed":true,"nodes":[{"outPoint":[4768.1161915008925,4845.6839841384408],"reflectionModeOverride":0,"anchorPoint":[4768.1161915008925,4858.3873831484434],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4768.1161915008925,4881.0720242377338],"nextPoint":[0,0]},{"outPoint":[4749.3635548670791,4838.1224371086773],"reflectionModeOverride":0,"anchorPoint":[4755.7152543720804,4838.1224371086773],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4763.2768014018438,4838.1224371086773],"nextPoint":[0,0]},{"outPoint":[4745.4315504116021,4853.5479930493948],"reflectionModeOverride":0,"anchorPoint":[4745.4315504116021,4848.4061410691556],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4745.4315504116021,4842.9618272077259],"nextPoint":[0,0]},{"outPoint":[4757.8324875404141,4858.6898450296339],"reflectionModeOverride":0,"anchorPoint":[4755.7152543720804,4858.6898450296339],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4749.3635548670791,4858.6898450296339],"nextPoint":[0,0]},{"outPoint":[4762.9743395206533,4855.6652262177286],"reflectionModeOverride":0,"anchorPoint":[4762.3694157582722,4856.2701499801096],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4760.554644471129,4857.7824593860623],"nextPoint":[0,0]},{"outPoint":[4763.5792632830344,4855.6652262177286],"reflectionModeOverride":0,"anchorPoint":[4763.2768014018438,4855.6652262177286],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4763.2768014018438,4855.6652262177286],"nextPoint":[0,0]},{"outPoint":[4763.5792632830344,4872.9055534455892],"reflectionModeOverride":0,"anchorPoint":[4763.5792632830344,4858.3873831484434],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4763.5792632830344,4855.6652262177286],"nextPoint":[0,0]},{"outPoint":[4748.4561692235075,4892.8680376041648],"reflectionModeOverride":0,"anchorPoint":[4750.5734023918412,4890.750804435831],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4756.9251018968425,4884.3991049308297],"nextPoint":[0,0]},{"outPoint":[4748.4561692235075,4895.2877326536891],"reflectionModeOverride":0,"anchorPoint":[4748.4561692235075,4893.7754232477364],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4748.4561692235075,4893.1704994853553],"nextPoint":[0,0]},{"outPoint":[4752.3881736789845,4895.8926564160702],"reflectionModeOverride":0,"anchorPoint":[4750.2709405106507,4895.8926564160702],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4749.3635548670791,4895.8926564160702],"nextPoint":[0,0]}]}}},"strokeType":0}}},"mask":0}}},"blur":0,"opacity":1,"name":"path","gid":"8F4FF9C5-BA25-4E9C-B4E9-5C695403842D"},{"isHidden":false,"elementDescription":"(curve)","angle":0,"isLocked":false,"blendMode":0,"subElement":{"stylable":{"_0":{"fill":{"color":{"_0":{"b":0,"s":0,"h":0,"a":1}}},"subElement":{"abstractPath":{"_0":{"fillRule":0,"subElement":{"compoundPathData":{"_0":{"subpaths":[{"isHidden":false,"elementDescription":"(curve)","angle":0,"isLocked":false,"blendMode":0,"subElement":{"stylable":{"_0":{"subElement":{"abstractPath":{"_0":{"fillRule":0,"subElement":{"pathData":{"_0":{"subElement":{"neither":{}},"reversed":false,"closed":true,"nodes":[{"outPoint":[4903.1329304300743,4781.5620653260466],"reflectionModeOverride":0,"anchorPoint":[4903.1329304300743,4796.9876212667641],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4903.1329304300743,4812.110715326291],"nextPoint":[0,0]},{"outPoint":[4886.7999888457853,4733.1681643355605],"reflectionModeOverride":0,"anchorPoint":[4895.5713834003109,4751.9208009693739],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4902.2255447865027,4766.1365093853292],"nextPoint":[0,0]},{"outPoint":[4851.1094868653017,4730.1435455236551],"reflectionModeOverride":0,"anchorPoint":[4862.9055002317327,4730.1435455236551],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4870.7695091426867,4730.1435455236551],"nextPoint":[0,0]},{"outPoint":[4822.9805319145817,4766.4389712665197],"reflectionModeOverride":0,"anchorPoint":[4829.0297695383924,4753.130648494136],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4837.196240330537,4735.2853975038943],"nextPoint":[0,0]},{"outPoint":[4822.07314627101,4811.50579156391],"reflectionModeOverride":0,"anchorPoint":[4822.07314627101,4796.9876212667641],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4822.07314627101,4781.5620653260466],"nextPoint":[0,0]},{"outPoint":[4839.0110116176802,4858.9923069108245],"reflectionModeOverride":0,"anchorPoint":[4830.8445408255357,4843.566750970107],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4822.6780700333911,4828.7461187917706],"nextPoint":[0,0]},{"outPoint":[4872.8867423110205,4862.9243113663015],"reflectionModeOverride":0,"anchorPoint":[4862.6030383505422,4862.9243113663015],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4853.2267200336355,4862.9243113663015],"nextPoint":[0,0]},{"outPoint":[4902.2255447865027,4827.2338093858179],"reflectionModeOverride":0,"anchorPoint":[4896.176307162692,4840.5421321582016],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4887.7073744893569,4858.9923069108245],"nextPoint":[0,0]}]}}},"strokeType":0}}},"mask":0}}},"blur":0,"opacity":1,"name":"(curve)","gid":"EEE9D552-3BB7-4345-956A-79A49C21E36E"},{"isHidden":false,"elementDescription":"(curve)","angle":0,"isLocked":false,"blendMode":0,"subElement":{"stylable":{"_0":{"subElement":{"abstractPath":{"_0":{"fillRule":0,"subElement":{"pathData":{"_0":{"subElement":{"neither":{}},"reversed":false,"closed":true,"nodes":[{"outPoint":[4855.0414913207787,4858.6898450296339],"reflectionModeOverride":0,"anchorPoint":[4862.6030383505422,4858.6898450296339],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4871.3744329050678,4858.6898450296339],"nextPoint":[0,0]},{"outPoint":[4838.1036259741086,4823.906728692722],"reflectionModeOverride":0,"anchorPoint":[4840.2208591424424,4835.4002801779625],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4843.5479398355383,4853.8504549305853],"nextPoint":[0,0]},{"outPoint":[4838.1036259741086,4782.1669890884277],"reflectionModeOverride":0,"anchorPoint":[4838.1036259741086,4794.5679262172398],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4838.1036259741086,4806.0614777024803],"nextPoint":[0,0]},{"outPoint":[4843.2454779543477,4736.1927831474659],"reflectionModeOverride":0,"anchorPoint":[4839.6159353800613,4759.1798861179468],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4838.1036259741086,4769.4635900784251],"nextPoint":[0,0]},{"outPoint":[4868.9547378555435,4734.3780118603227],"reflectionModeOverride":0,"anchorPoint":[4862.6030383505422,4734.3780118603227],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4857.7636482514936,4734.3780118603227],"nextPoint":[0,0]},{"outPoint":[4887.4049126081663,4767.9512806724724],"reflectionModeOverride":0,"anchorPoint":[4885.2876794398326,4757.062652949613],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4881.6581368655461,4738.0075544346091],"nextPoint":[0,0]},{"outPoint":[4887.4049126081663,4809.0860965143856],"reflectionModeOverride":0,"anchorPoint":[4887.4049126081663,4794.5679262172398],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4887.4049126081663,4782.4694509696183],"nextPoint":[0,0]},{"outPoint":[4882.2630606279272,4852.9430692870137],"reflectionModeOverride":0,"anchorPoint":[4885.2876794398326,4834.4928945343909],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4887.4049126081663,4822.0919574055788],"nextPoint":[0,0]}]}}},"strokeType":0}}},"mask":0}}},"blur":0,"opacity":1,"name":"(curve)","gid":"51AF37E2-C689-4859-825A-424332E0B8C7"}]}}},"strokeType":0}}},"mask":0}}},"blur":0,"opacity":1,"name":"path","gid":"45688D7F-DFDB-4B2A-A795-E76C11E2D3D5"},{"isHidden":false,"elementDescription":"(curve)","angle":0,"isLocked":false,"blendMode":0,"subElement":{"stylable":{"_0":{"fill":{"color":{"_0":{"b":0,"s":0,"h":0,"a":1}}},"subElement":{"abstractPath":{"_0":{"fillRule":0,"subElement":{"pathData":{"_0":{"subElement":{"neither":{}},"reversed":false,"closed":true,"nodes":[{"outPoint":[4950.2517064780805,4845.6839841384408],"reflectionModeOverride":0,"anchorPoint":[4950.2517064780805,4858.3873831484434],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4950.2517064780805,4881.0720242377338],"nextPoint":[0,0]},{"outPoint":[4931.4990698442671,4838.1224371086773],"reflectionModeOverride":0,"anchorPoint":[4937.8507693492684,4838.1224371086773],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4945.4123163790318,4838.1224371086773],"nextPoint":[0,0]},{"outPoint":[4927.5670653887901,4853.5479930493948],"reflectionModeOverride":0,"anchorPoint":[4927.5670653887901,4848.4061410691556],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4927.5670653887901,4842.9618272077259],"nextPoint":[0,0]},{"outPoint":[4939.9680025176021,4858.6898450296339],"reflectionModeOverride":0,"anchorPoint":[4937.8507693492684,4858.6898450296339],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4931.4990698442671,4858.6898450296339],"nextPoint":[0,0]},{"outPoint":[4945.1098544978413,4855.6652262177286],"reflectionModeOverride":0,"anchorPoint":[4944.5049307354602,4856.2701499801096],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4942.690159448317,4857.7824593860623],"nextPoint":[0,0]},{"outPoint":[4945.7147782602224,4855.6652262177286],"reflectionModeOverride":0,"anchorPoint":[4945.4123163790318,4855.6652262177286],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4945.4123163790318,4855.6652262177286],"nextPoint":[0,0]},{"outPoint":[4945.7147782602224,4872.9055534455892],"reflectionModeOverride":0,"anchorPoint":[4945.7147782602224,4858.3873831484434],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4945.7147782602224,4855.6652262177286],"nextPoint":[0,0]},{"outPoint":[4930.5916842006955,4892.8680376041648],"reflectionModeOverride":0,"anchorPoint":[4932.7089173690292,4890.750804435831],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4939.0606168740305,4884.3991049308297],"nextPoint":[0,0]},{"outPoint":[4930.5916842006955,4895.2877326536891],"reflectionModeOverride":0,"anchorPoint":[4930.5916842006955,4893.7754232477364],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4930.5916842006955,4893.1704994853553],"nextPoint":[0,0]},{"outPoint":[4934.5236886561725,4895.8926564160702],"reflectionModeOverride":0,"anchorPoint":[4932.4064554878387,4895.8926564160702],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4931.4990698442671,4895.8926564160702],"nextPoint":[0,0]}]}}},"strokeType":0}}},"mask":0}}},"blur":0,"opacity":1,"name":"path","gid":"A263CBA2-7861-4BA6-9216-FFC8529B1DE4"},{"isHidden":false,"elementDescription":"(curve)","angle":0,"isLocked":false,"blendMode":0,"subElement":{"stylable":{"_0":{"fill":{"color":{"_0":{"b":0,"s":0,"h":0,"a":1}}},"subElement":{"abstractPath":{"_0":{"fillRule":0,"subElement":{"pathData":{"_0":{"subElement":{"neither":{}},"reversed":false,"closed":true,"nodes":[{"outPoint":[5021.1462312219373,4843.8692128512976],"reflectionModeOverride":0,"anchorPoint":[5021.1462312219373,4843.8692128512976],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5021.1462312219373,4843.8692128512976],"nextPoint":[0,0]},{"outPoint":[5071.6573653807573,4797.2900831479546],"reflectionModeOverride":0,"anchorPoint":[5041.713639142894,4823.906728692722],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5041.713639142894,4823.906728692722],"nextPoint":[0,0]},{"outPoint":[5083.1509168659977,4745.5691014643726],"reflectionModeOverride":0,"anchorPoint":[5083.1509168659977,4767.6488187912819],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5083.1509168659977,4787.0063791874763],"nextPoint":[0,0]},{"outPoint":[5020.5413074595563,4730.1435455236551],"reflectionModeOverride":0,"anchorPoint":[5042.318562905275,4730.1435455236551],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5065.910589638137,4730.1435455236551],"nextPoint":[0,0]},{"outPoint":[5006.325599043601,4775.8152895834264],"reflectionModeOverride":0,"anchorPoint":[5006.325599043601,4765.2291237417576],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5006.325599043601,4747.9887965138969],"nextPoint":[0,0]},{"outPoint":[5019.9363836971752,4775.8152895834264],"reflectionModeOverride":0,"anchorPoint":[5016.6093030040793,4775.8152895834264],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5016.0043792416982,4775.8152895834264],"nextPoint":[0,0]},{"outPoint":[5026.590545083367,4760.6921955238995],"reflectionModeOverride":0,"anchorPoint":[5026.590545083367,4765.5315856229481],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5026.590545083367,4773.6980564150927],"nextPoint":[0,0]},{"outPoint":[5014.794531716936,4755.5503435436603],"reflectionModeOverride":0,"anchorPoint":[5016.3068411228887,4755.5503435436603],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5022.9610025090806,4755.5503435436603],"nextPoint":[0,0]},{"outPoint":[5018.121612410032,4743.1494064148483],"reflectionModeOverride":0,"anchorPoint":[5013.8871460733644,4755.8528054248509],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5014.4920698357455,4755.5503435436603],"nextPoint":[0,0]},{"outPoint":[5057.441656964802,4736.1927831474659],"reflectionModeOverride":0,"anchorPoint":[5039.8988678557507,4736.1927831474659],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5028.7077782517008,4736.1927831474659],"nextPoint":[0,0]},{"outPoint":[5065.6081277569465,4783.0743747319993],"reflectionModeOverride":0,"anchorPoint":[5065.6081277569465,4767.6488187912819],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5065.6081277569465,4751.9208009693739],"nextPoint":[0,0]},{"outPoint":[5045.3431817171804,4810.2959440391478],"reflectionModeOverride":0,"anchorPoint":[5045.3431817171804,4810.2959440391478],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5056.2318094400398,4798.1974687915263],"nextPoint":[0,0]},{"outPoint":[5006.325599043601,4853.5479930493948],"reflectionModeOverride":0,"anchorPoint":[5008.4428322119347,4851.430759881061],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5008.4428322119347,4851.430759881061],"nextPoint":[0,0]},{"outPoint":[5006.325599043601,4858.6898450296339],"reflectionModeOverride":0,"anchorPoint":[5006.325599043601,4858.6898450296339],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5006.325599043601,4854.1529168117759],"nextPoint":[0,0]},{"outPoint":[5078.0090648857586,4858.6898450296339],"reflectionModeOverride":0,"anchorPoint":[5078.0090648857586,4858.6898450296339],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5078.0090648857586,4858.6898450296339],"nextPoint":[0,0]},{"outPoint":[5083.1509168659977,4825.1165762174842],"reflectionModeOverride":0,"anchorPoint":[5083.1509168659977,4825.1165762174842],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5083.1509168659977,4825.1165762174842],"nextPoint":[0,0]},{"outPoint":[5077.4041411233775,4830.8633519601044],"reflectionModeOverride":0,"anchorPoint":[5078.6139886481396,4825.1165762174842],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5078.6139886481396,4825.1165762174842],"nextPoint":[0,0]},{"outPoint":[5072.8672129055194,4843.8692128512976],"reflectionModeOverride":0,"anchorPoint":[5074.0770604302816,4842.3569034453449],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5076.1942935986153,4839.3322846334395],"nextPoint":[0,0]},{"outPoint":[5055.9293475588493,4843.8692128512976],"reflectionModeOverride":0,"anchorPoint":[5055.9293475588493,4843.8692128512976],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5060.1638138955168,4843.8692128512976],"nextPoint":[0,0]}]}}},"strokeType":0}}},"mask":0}}},"blur":0,"opacity":1,"name":"path","gid":"68584210-5C62-455A-956D-A095504F2729"},{"isHidden":false,"elementDescription":"(curve)","angle":0,"isLocked":false,"blendMode":0,"subElement":{"stylable":{"_0":{"fill":{"color":{"_0":{"b":0,"s":0,"h":0,"a":1}}},"subElement":{"abstractPath":{"_0":{"fillRule":0,"subElement":{"pathData":{"_0":{"subElement":{"neither":{}},"reversed":false,"closed":true,"nodes":[{"outPoint":[5146.6026344982929,4811.50579156391],"reflectionModeOverride":0,"anchorPoint":[5145.6952488547213,4813.6230247322437],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5145.6952488547213,4813.6230247322437],"nextPoint":[0,0]},{"outPoint":[5146.6026344982929,4809.9934821579573],"reflectionModeOverride":0,"anchorPoint":[5146.6026344982929,4810.2959440391478],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5146.6026344982929,4810.9008678015289],"nextPoint":[0,0]},{"outPoint":[5145.6952488547213,4807.2713252272424],"reflectionModeOverride":0,"anchorPoint":[5145.6952488547213,4807.2713252272424],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5146.6026344982929,4809.3885583955762],"nextPoint":[0,0]},{"outPoint":[5110.9121325178094,4715.0204514641282],"reflectionModeOverride":0,"anchorPoint":[5112.1219800425715,4718.3475321572241],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5112.1219800425715,4718.3475321572241],"nextPoint":[0,0]},{"outPoint":[5105.4678186563797,4713.810603939366],"reflectionModeOverride":0,"anchorPoint":[5107.5850518247134,4713.810603939366],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5109.7022849930472,4713.810603939366],"nextPoint":[0,0]},{"outPoint":[5103.6530473692364,4718.3475321572241],"reflectionModeOverride":0,"anchorPoint":[5103.6530473692364,4717.742608394843],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5103.6530473692364,4715.6253752265093],"nextPoint":[0,0]},{"outPoint":[5104.5604330128081,4720.7672272067484],"reflectionModeOverride":0,"anchorPoint":[5104.5604330128081,4720.7672272067484],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5103.6530473692364,4718.6499940384147],"nextPoint":[0,0]},{"outPoint":[5138.7386255873389,4810.2959440391478],"reflectionModeOverride":0,"anchorPoint":[5138.7386255873389,4810.2959440391478],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5138.7386255873389,4810.2959440391478],"nextPoint":[0,0]},{"outPoint":[5103.6530473692364,4901.6394321586904],"reflectionModeOverride":0,"anchorPoint":[5104.5604330128081,4899.5221989903566],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5104.5604330128081,4899.5221989903566],"nextPoint":[0,0]},{"outPoint":[5103.6530473692364,4905.2689747329769],"reflectionModeOverride":0,"anchorPoint":[5103.6530473692364,4903.1517415646431],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5103.6530473692364,4902.2443559210715],"nextPoint":[0,0]},{"outPoint":[5110.0047468742378,4907.0837460201201],"reflectionModeOverride":0,"anchorPoint":[5107.5850518247134,4907.0837460201201],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5105.4678186563797,4907.0837460201201],"nextPoint":[0,0]},{"outPoint":[5111.5170562801904,4903.1517415646431],"reflectionModeOverride":0,"anchorPoint":[5111.5170562801904,4903.1517415646431],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5110.9121325178094,4904.9665128517863],"nextPoint":[0,0]}]}}},"strokeType":0}}},"mask":0}}},"blur":0,"opacity":1,"name":"path","gid":"E014B872-D16B-4F2C-B3E4-0059C51C8826"},{"isHidden":false,"elementDescription":"(curve)","angle":0,"isLocked":false,"blendMode":0,"subElement":{"stylable":{"_0":{"fill":{"color":{"_0":{"b":0,"s":0,"h":0,"a":1}}},"subElement":{"abstractPath":{"_0":{"fillRule":0,"subElement":{"compoundPathData":{"_0":{"subpaths":[{"isHidden":false,"elementDescription":"(curve)","angle":0,"isLocked":false,"blendMode":0,"subElement":{"stylable":{"_0":{"subElement":{"abstractPath":{"_0":{"fillRule":0,"subElement":{"pathData":{"_0":{"subElement":{"neither":{}},"reversed":false,"closed":true,"nodes":[{"outPoint":[5357.1426873706841,4795.4753118608114],"reflectionModeOverride":0,"anchorPoint":[5354.1180685587788,4795.4753118608114],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5354.1180685587788,4795.4753118608114],"nextPoint":[0,0]},{"outPoint":[5360.7722299449706,4787.913764831048],"reflectionModeOverride":0,"anchorPoint":[5360.7722299449706,4791.845769286525],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5360.7722299449706,4795.4753118608114],"nextPoint":[0,0]},{"outPoint":[5354.4205304399693,4787.913764831048],"reflectionModeOverride":0,"anchorPoint":[5354.4205304399693,4787.913764831048],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5357.1426873706841,4787.913764831048],"nextPoint":[0,0]},{"outPoint":[5236.1579348944688,4787.913764831048],"reflectionModeOverride":0,"anchorPoint":[5238.8800918251836,4787.913764831048],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5238.8800918251836,4787.913764831048],"nextPoint":[0,0]},{"outPoint":[5232.5283923201823,4795.4753118608114],"reflectionModeOverride":0,"anchorPoint":[5232.5283923201823,4791.845769286525],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5232.5283923201823,4787.913764831048],"nextPoint":[0,0]},{"outPoint":[5238.8800918251836,4795.4753118608114],"reflectionModeOverride":0,"anchorPoint":[5238.8800918251836,4795.4753118608114],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5236.1579348944688,4795.4753118608114],"nextPoint":[0,0]}]}}},"strokeType":0}}},"mask":0}}},"blur":0,"opacity":1,"name":"(curve)","gid":"AA1D6460-9A37-47DD-88F7-47EB6C740F66"},{"isHidden":false,"elementDescription":"(curve)","angle":0,"isLocked":false,"blendMode":0,"subElement":{"stylable":{"_0":{"subElement":{"abstractPath":{"_0":{"fillRule":0,"subElement":{"pathData":{"_0":{"subElement":{"neither":{}},"reversed":false,"closed":true,"nodes":[{"outPoint":[5357.1426873706841,4832.9805851284382],"reflectionModeOverride":0,"anchorPoint":[5354.4205304399693,4832.9805851284382],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5354.4205304399693,4832.9805851284382],"nextPoint":[0,0]},{"outPoint":[5360.7722299449706,4825.4190380986747],"reflectionModeOverride":0,"anchorPoint":[5360.7722299449706,4829.0485806729612],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5360.7722299449706,4832.9805851284382],"nextPoint":[0,0]},{"outPoint":[5354.1180685587788,4825.4190380986747],"reflectionModeOverride":0,"anchorPoint":[5354.1180685587788,4825.4190380986747],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5357.1426873706841,4825.4190380986747],"nextPoint":[0,0]},{"outPoint":[5236.1579348944688,4825.4190380986747],"reflectionModeOverride":0,"anchorPoint":[5238.8800918251836,4825.4190380986747],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5238.8800918251836,4825.4190380986747],"nextPoint":[0,0]},{"outPoint":[5232.5283923201823,4832.9805851284382],"reflectionModeOverride":0,"anchorPoint":[5232.5283923201823,4829.0485806729612],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5232.5283923201823,4825.4190380986747],"nextPoint":[0,0]},{"outPoint":[5238.8800918251836,4832.9805851284382],"reflectionModeOverride":0,"anchorPoint":[5238.8800918251836,4832.9805851284382],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5236.1579348944688,4832.9805851284382],"nextPoint":[0,0]}]}}},"strokeType":0}}},"mask":0}}},"blur":0,"opacity":1,"name":"(curve)","gid":"B0A386B3-5353-4373-BC94-AB2FD64E5D16"}]}}},"strokeType":0}}},"mask":0}}},"blur":0,"opacity":1,"name":"path","gid":"4999F1E1-8754-4E2D-BE46-92E5573C7BF9"},{"isHidden":false,"elementDescription":"(curve)","angle":0,"isLocked":false,"blendMode":0,"subElement":{"stylable":{"_0":{"fill":{"color":{"_0":{"b":0,"s":0,"h":0,"a":1}}},"subElement":{"abstractPath":{"_0":{"fillRule":0,"subElement":{"pathData":{"_0":{"subElement":{"neither":{}},"reversed":false,"closed":true,"nodes":[{"outPoint":[5455.7523495891401,4717.4401465136525],"reflectionModeOverride":0,"anchorPoint":[5455.7523495891401,4720.7672272067484],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5455.7523495891401,4720.7672272067484],"nextPoint":[0,0]},{"outPoint":[5448.1908025593766,4713.810603939366],"reflectionModeOverride":0,"anchorPoint":[5452.1228070148536,4713.810603939366],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5455.7523495891401,4713.810603939366],"nextPoint":[0,0]},{"outPoint":[5448.1908025593766,4720.7672272067484],"reflectionModeOverride":0,"anchorPoint":[5448.1908025593766,4720.7672272067484],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5448.1908025593766,4717.4401465136525],"nextPoint":[0,0]},{"outPoint":[5448.1908025593766,4903.4542034458336],"reflectionModeOverride":0,"anchorPoint":[5448.1908025593766,4900.1271227527377],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5448.1908025593766,4900.1271227527377],"nextPoint":[0,0]},{"outPoint":[5455.7523495891401,4907.0837460201201],"reflectionModeOverride":0,"anchorPoint":[5452.1228070148536,4907.0837460201201],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5448.1908025593766,4907.0837460201201],"nextPoint":[0,0]},{"outPoint":[5455.7523495891401,4900.1271227527377],"reflectionModeOverride":0,"anchorPoint":[5455.7523495891401,4900.1271227527377],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5455.7523495891401,4903.4542034458336],"nextPoint":[0,0]}]}}},"strokeType":0}}},"mask":0}}},"blur":0,"opacity":1,"name":"path","gid":"AC92854C-B790-475B-BCF6-D905D8122653"},{"isHidden":false,"elementDescription":"(curve)","angle":0,"isLocked":false,"blendMode":0,"subElement":{"stylable":{"_0":{"fill":{"color":{"_0":{"b":0,"s":0,"h":0,"a":1}}},"subElement":{"abstractPath":{"_0":{"fillRule":0,"subElement":{"compoundPathData":{"_0":{"subpaths":[{"isHidden":false,"elementDescription":"(curve)","angle":0,"isLocked":false,"blendMode":0,"subElement":{"stylable":{"_0":{"subElement":{"abstractPath":{"_0":{"fillRule":0,"subElement":{"pathData":{"_0":{"subElement":{"neither":{}},"reversed":false,"closed":true,"nodes":[{"outPoint":[5570.7339426187573,4782.7719128508088],"reflectionModeOverride":0,"anchorPoint":[5570.7339426187573,4813.0181009698626],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5570.7339426187573,4813.0181009698626],"nextPoint":[0,0]},{"outPoint":[5512.0563376677928,4773.3955945339021],"reflectionModeOverride":0,"anchorPoint":[5538.6729832125602,4773.3955945339021],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5552.8886916285155,4773.3955945339021],"nextPoint":[0,0]},{"outPoint":[5486.6495396477876,4846.2889079008219],"reflectionModeOverride":0,"anchorPoint":[5486.6495396477876,4828.1411950293896],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5486.6495396477876,4800.9196257222411],"nextPoint":[0,0]},{"outPoint":[5530.2040505392251,4860.8070781979677],"reflectionModeOverride":0,"anchorPoint":[5518.1055752916036,4860.8070781979677],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5498.1430911330281,4860.8070781979677],"nextPoint":[0,0]},{"outPoint":[5561.0551624206601,4854.7578405741569],"reflectionModeOverride":0,"anchorPoint":[5558.6354673711357,4844.4741366136786],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5544.1172970739899,4856.2701499801096],"nextPoint":[0,0]},{"outPoint":[5586.4619604406653,4860.8070781979677],"reflectionModeOverride":0,"anchorPoint":[5576.178256480187,4860.8070781979677],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5567.4068619256614,4860.8070781979677],"nextPoint":[0,0]},{"outPoint":[5592.511198064476,4845.6839841384408],"reflectionModeOverride":0,"anchorPoint":[5592.511198064476,4847.1962935443935],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5592.511198064476,4850.2209123562989],"nextPoint":[0,0]},{"outPoint":[5588.8816554901896,4845.0790603760597],"reflectionModeOverride":0,"anchorPoint":[5590.0915030149517,4845.0790603760597],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5591.3013505397139,4845.0790603760597],"nextPoint":[0,0]},{"outPoint":[5584.042265391141,4856.5726118613002],"reflectionModeOverride":0,"anchorPoint":[5587.6718079654274,4847.1962935443935],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5588.2767317278085,4845.6839841384408],"nextPoint":[0,0]},{"outPoint":[5570.7339426187573,4856.5726118613002],"reflectionModeOverride":0,"anchorPoint":[5576.7831802425681,4856.5726118613002],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5577.0856421237586,4856.5726118613002],"nextPoint":[0,0]},{"outPoint":[5570.7339426187573,4832.9805851284382],"reflectionModeOverride":0,"anchorPoint":[5570.7339426187573,4836.9125895839152],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5570.7339426187573,4841.4495178017733],"nextPoint":[0,0]},{"outPoint":[5590.9988886585234,4807.2713252272424],"reflectionModeOverride":0,"anchorPoint":[5572.8511757870911,4830.2584281977233],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5570.7339426187573,4832.3756613660571],"nextPoint":[0,0]},{"outPoint":[5594.9308931140004,4784.2842222567615],"reflectionModeOverride":0,"anchorPoint":[5594.9308931140004,4784.8891460191426],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5594.9308931140004,4784.8891460191426],"nextPoint":[0,0]},{"outPoint":[5590.6964267773328,4782.7719128508088],"reflectionModeOverride":0,"anchorPoint":[5592.511198064476,4782.7719128508088],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5594.6284312328098,4782.7719128508088],"nextPoint":[0,0]},{"outPoint":[5586.1594985594747,4799.1048544350979],"reflectionModeOverride":0,"anchorPoint":[5589.7890411337612,4787.0063791874763],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5590.6964267773328,4783.3768366131899],"nextPoint":[0,0]},{"outPoint":[5570.7339426187573,4825.1165762174842],"reflectionModeOverride":0,"anchorPoint":[5570.7339426187573,4825.1165762174842],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5579.8077990544734,4813.6230247322437],"nextPoint":[0,0]}]}}},"strokeType":0}}},"mask":0}}},"blur":0,"opacity":1,"name":"(curve)","gid":"42CE0404-65E6-4503-B81C-FDBA0D79D0CA"},{"isHidden":false,"elementDescription":"(curve)","angle":0,"isLocked":false,"blendMode":0,"subElement":{"stylable":{"_0":{"subElement":{"abstractPath":{"_0":{"fillRule":0,"subElement":{"pathData":{"_0":{"subElement":{"neither":{}},"reversed":false,"closed":true,"nodes":[{"outPoint":[5540.790216380894,4854.4553786929664],"reflectionModeOverride":0,"anchorPoint":[5558.0305436087547,4839.63474651463],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5557.4256198463736,4836.3076658215341],"nextPoint":[0,0]},{"outPoint":[5506.9144856875537,4856.5726118613002],"reflectionModeOverride":0,"anchorPoint":[5518.4080371727941,4856.5726118613002],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5525.9695842025576,4856.5726118613002],"nextPoint":[0,0]},{"outPoint":[5500.8652480637429,4826.0239618610558],"reflectionModeOverride":0,"anchorPoint":[5500.8652480637429,4835.4002801779625],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5500.8652480637429,4847.8012173067746],"nextPoint":[0,0]},{"outPoint":[5521.130194103509,4781.2596034448561],"reflectionModeOverride":0,"anchorPoint":[5512.0563376677928,4795.4753118608114],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5506.0071000439821,4805.1540920589086],"nextPoint":[0,0]},{"outPoint":[5557.4256198463736,4777.6300608705697],"reflectionModeOverride":0,"anchorPoint":[5538.3705213313697,4777.6300608705697],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5531.7163599451778,4777.6300608705697],"nextPoint":[0,0]},{"outPoint":[5557.4256198463736,4825.1165762174842],"reflectionModeOverride":0,"anchorPoint":[5557.4256198463736,4817.8574910689113],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5557.4256198463736,4803.0368588905749],"nextPoint":[0,0]}]}}},"strokeType":0}}},"mask":0}}},"blur":0,"opacity":1,"name":"(curve)","gid":"AAF27DB4-47C0-483F-A2F8-37B940E9D0A7"}]}}},"strokeType":0}}},"mask":0}}},"blur":0,"opacity":1,"name":"path","gid":"50F440DF-A21D-4D8F-96BF-477CE327A1D7"},{"isHidden":false,"elementDescription":"(curve)","angle":0,"isLocked":false,"blendMode":0,"subElement":{"stylable":{"_0":{"fill":{"color":{"_0":{"b":0,"s":0,"h":0,"a":1}}},"subElement":{"abstractPath":{"_0":{"fillRule":0,"subElement":{"compoundPathData":{"_0":{"subpaths":[{"isHidden":false,"elementDescription":"(curve)","angle":0,"isLocked":false,"blendMode":0,"subElement":{"stylable":{"_0":{"subElement":{"abstractPath":{"_0":{"fillRule":0,"subElement":{"pathData":{"_0":{"subElement":{"neither":{}},"reversed":false,"closed":true,"nodes":[{"outPoint":[5671.7175170824557,4829.8398847547087],"reflectionModeOverride":0,"anchorPoint":[5671.7175170824557,4844.6605169330451],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5671.7175170824557,4854.3392971311423],"nextPoint":[0,0]},{"outPoint":[5659.6190418348342,4803.5257010911319],"reflectionModeOverride":0,"anchorPoint":[5663.8535081715017,4809.5749387149426],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5669.9027457953125,4818.9512570318493],"nextPoint":[0,0]},{"outPoint":[5609.1079076760143,4798.0813872297022],"reflectionModeOverride":0,"anchorPoint":[5640.5639433198303,4798.0813872297022],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5651.1501091614991,4798.0813872297022],"nextPoint":[0,0]},{"outPoint":[5609.1079076760143,4854.3392971311423],"reflectionModeOverride":0,"anchorPoint":[5609.1079076760143,4844.6605169330451],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5609.1079076760143,4834.9817367349478],"nextPoint":[0,0]},{"outPoint":[5671.7175170824557,4890.3322609928164],"reflectionModeOverride":0,"anchorPoint":[5640.5639433198303,4890.3322609928164],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5609.1079076760143,4890.3322609928164],"nextPoint":[0,0]}]}}},"strokeType":0}}},"mask":0}}},"blur":0,"opacity":1,"name":"(curve)","gid":"7599ACCF-AA2E-46DF-9F0F-B6A89B37E082"},{"isHidden":false,"elementDescription":"(curve)","angle":0,"isLocked":false,"blendMode":0,"subElement":{"stylable":{"_0":{"subElement":{"abstractPath":{"_0":{"fillRule":0,"subElement":{"pathData":{"_0":{"subElement":{"neither":{}},"reversed":false,"closed":true,"nodes":[{"outPoint":[5634.212243814829,4886.4002565373394],"reflectionModeOverride":0,"anchorPoint":[5640.5639433198303,4886.4002565373394],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5646.00825718126,4886.4002565373394],"nextPoint":[0,0]},{"outPoint":[5621.5088448048264,4864.0180773292395],"reflectionModeOverride":0,"anchorPoint":[5623.3236160919696,4871.8820862401935],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5626.0457730226844,4882.7707139630529],"nextPoint":[0,0]},{"outPoint":[5621.5088448048264,4832.8645035666141],"reflectionModeOverride":0,"anchorPoint":[5621.5088448048264,4842.8457456459018],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5621.5088448048264,4852.8269877251896],"nextPoint":[0,0]},{"outPoint":[5626.348234903875,4804.735548615894],"reflectionModeOverride":0,"anchorPoint":[5623.3236160919696,4815.3217144575628],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5621.5088448048264,4822.5807996061358],"nextPoint":[0,0]},{"outPoint":[5647.8230284684032,4801.7109298039886],"reflectionModeOverride":0,"anchorPoint":[5640.5639433198303,4801.7109298039886],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5634.8171675772101,4801.7109298039886],"nextPoint":[0,0]},{"outPoint":[5659.3165799536437,4821.3709520813736],"reflectionModeOverride":0,"anchorPoint":[5657.1993467853099,4814.1118669328007],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5654.7796517357856,4806.2478580218467],"nextPoint":[0,0]},{"outPoint":[5659.6190418348342,4852.8269877251896],"reflectionModeOverride":0,"anchorPoint":[5659.6190418348342,4842.8457456459018],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5659.6190418348342,4831.0497322794708],"nextPoint":[0,0]},{"outPoint":[5655.0821136169761,4883.6780996066245],"reflectionModeOverride":0,"anchorPoint":[5657.804270547691,4871.2771624778125],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5659.6190418348342,4862.8082298044774],"nextPoint":[0,0]}]}}},"strokeType":0}}},"mask":0}}},"blur":0,"opacity":1,"name":"(curve)","gid":"B36A0C12-2DD9-4300-95A2-D000141B2504"}]}}},"strokeType":0}}},"mask":0}}},"blur":0,"opacity":1,"name":"path","gid":"3D0F2ECC-5B4F-4841-8836-B407CAFAE778"},{"isHidden":false,"elementDescription":"(curve)","angle":0,"isLocked":false,"blendMode":0,"subElement":{"stylable":{"_0":{"fill":{"color":{"_0":{"b":0,"s":0,"h":0,"a":1}}},"subElement":{"abstractPath":{"_0":{"fillRule":0,"subElement":{"pathData":{"_0":{"subElement":{"neither":{}},"reversed":false,"closed":true,"nodes":[{"outPoint":[5742.1958613667448,4811.50579156391],"reflectionModeOverride":0,"anchorPoint":[5741.2884757231732,4813.6230247322437],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5741.2884757231732,4813.6230247322437],"nextPoint":[0,0]},{"outPoint":[5742.1958613667448,4809.9934821579573],"reflectionModeOverride":0,"anchorPoint":[5742.1958613667448,4810.2959440391478],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5742.1958613667448,4810.9008678015289],"nextPoint":[0,0]},{"outPoint":[5741.2884757231732,4807.2713252272424],"reflectionModeOverride":0,"anchorPoint":[5741.2884757231732,4807.2713252272424],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5742.1958613667448,4809.3885583955762],"nextPoint":[0,0]},{"outPoint":[5706.5053593862613,4715.0204514641282],"reflectionModeOverride":0,"anchorPoint":[5707.7152069110234,4718.3475321572241],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5707.7152069110234,4718.3475321572241],"nextPoint":[0,0]},{"outPoint":[5701.0610455248316,4713.810603939366],"reflectionModeOverride":0,"anchorPoint":[5703.1782786931653,4713.810603939366],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5705.2955118614991,4713.810603939366],"nextPoint":[0,0]},{"outPoint":[5699.2462742376883,4718.3475321572241],"reflectionModeOverride":0,"anchorPoint":[5699.2462742376883,4717.742608394843],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5699.2462742376883,4715.6253752265093],"nextPoint":[0,0]},{"outPoint":[5700.15365988126,4720.7672272067484],"reflectionModeOverride":0,"anchorPoint":[5700.15365988126,4720.7672272067484],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5699.2462742376883,4718.6499940384147],"nextPoint":[0,0]},{"outPoint":[5734.3318524557908,4810.2959440391478],"reflectionModeOverride":0,"anchorPoint":[5734.3318524557908,4810.2959440391478],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5734.3318524557908,4810.2959440391478],"nextPoint":[0,0]},{"outPoint":[5699.2462742376883,4901.6394321586904],"reflectionModeOverride":0,"anchorPoint":[5700.15365988126,4899.5221989903566],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5700.15365988126,4899.5221989903566],"nextPoint":[0,0]},{"outPoint":[5699.2462742376883,4905.2689747329769],"reflectionModeOverride":0,"anchorPoint":[5699.2462742376883,4903.1517415646431],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5699.2462742376883,4902.2443559210715],"nextPoint":[0,0]},{"outPoint":[5705.5979737426896,4907.0837460201201],"reflectionModeOverride":0,"anchorPoint":[5703.1782786931653,4907.0837460201201],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5701.0610455248316,4907.0837460201201],"nextPoint":[0,0]},{"outPoint":[5707.1102831486423,4903.1517415646431],"reflectionModeOverride":0,"anchorPoint":[5707.1102831486423,4903.1517415646431],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5706.5053593862613,4904.9665128517863],"nextPoint":[0,0]}]}}},"strokeType":0}}},"mask":0}}},"blur":0,"opacity":1,"name":"path","gid":"42CC7DF8-91CA-403A-AF1E-8216F1971274"}]}}},"blur":0,"opacity":1,"name":"g","gid":"CBADD86B-AFF9-4F79-A43B-2CA4D4D54ADE"},{"isHidden":false,"elementDescription":"(group)","angle":0,"isLocked":false,"blendMode":0,"subElement":{"group":{"_0":{"elements":[{"isHidden":false,"elementDescription":"(curve)","angle":0,"isLocked":false,"blendMode":0,"subElement":{"stylable":{"_0":{"fill":{"color":{"_0":{"b":0,"s":0,"h":0,"a":1}}},"subElement":{"abstractPath":{"_0":{"fillRule":0,"subElement":{"pathData":{"_0":{"subElement":{"neither":{}},"reversed":false,"closed":true,"nodes":[{"outPoint":[4427.2079788850388,629.81691653318376],"reflectionModeOverride":0,"anchorPoint":[4427.2079788850388,633.14399722627968],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4427.2079788850388,633.14399722627968],"nextPoint":[0,0]},{"outPoint":[4419.6464318552753,626.1873739588973],"reflectionModeOverride":0,"anchorPoint":[4423.5784363107523,626.1873739588973],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4427.2079788850388,626.1873739588973],"nextPoint":[0,0]},{"outPoint":[4419.6464318552753,633.14399722627968],"reflectionModeOverride":0,"anchorPoint":[4419.6464318552753,633.14399722627968],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4419.6464318552753,629.81691653318376],"nextPoint":[0,0]},{"outPoint":[4419.6464318552753,815.83097346536488],"reflectionModeOverride":0,"anchorPoint":[4419.6464318552753,812.50389277226896],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4419.6464318552753,812.50389277226896],"nextPoint":[0,0]},{"outPoint":[4427.2079788850388,819.46051603965134],"reflectionModeOverride":0,"anchorPoint":[4423.5784363107523,819.46051603965134],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4419.6464318552753,819.46051603965134],"nextPoint":[0,0]},{"outPoint":[4427.2079788850388,812.50389277226896],"reflectionModeOverride":0,"anchorPoint":[4427.2079788850388,812.50389277226896],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4427.2079788850388,815.83097346536488],"nextPoint":[0,0]}]}}},"strokeType":0}}},"mask":0}}},"blur":0,"opacity":1,"name":"path","gid":"39A642A9-6214-4406-8AB0-ED19AC291ED8"},{"isHidden":false,"elementDescription":"(curve)","angle":0,"isLocked":false,"blendMode":0,"subElement":{"stylable":{"_0":{"fill":{"color":{"_0":{"b":0,"s":0,"h":0,"a":1}}},"subElement":{"abstractPath":{"_0":{"fillRule":0,"subElement":{"compoundPathData":{"_0":{"subpaths":[{"isHidden":false,"elementDescription":"(curve)","angle":0,"isLocked":false,"blendMode":0,"subElement":{"stylable":{"_0":{"subElement":{"abstractPath":{"_0":{"fillRule":0,"subElement":{"pathData":{"_0":{"subElement":{"neither":{}},"reversed":false,"closed":true,"nodes":[{"outPoint":[4538.8621958486292,693.9388353455779],"reflectionModeOverride":0,"anchorPoint":[4538.8621958486292,709.36439128629536],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4538.8621958486292,724.48748534582228],"nextPoint":[0,0]},{"outPoint":[4522.5292542643401,645.54493435509175],"reflectionModeOverride":0,"anchorPoint":[4531.3006488188657,664.29757098890514],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4537.9548102050576,678.51327940486044],"nextPoint":[0,0]},{"outPoint":[4486.8387522838566,642.52031554318637],"reflectionModeOverride":0,"anchorPoint":[4498.6347656502876,642.52031554318637],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4506.4987745612416,642.52031554318637],"nextPoint":[0,0]},{"outPoint":[4458.7097973331365,678.81574128605098],"reflectionModeOverride":0,"anchorPoint":[4464.7590349569473,665.50741851366729],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4472.9255057490918,647.66216752342552],"nextPoint":[0,0]},{"outPoint":[4457.8024116895649,723.8825615834412],"reflectionModeOverride":0,"anchorPoint":[4457.8024116895649,709.36439128629536],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4457.8024116895649,693.9388353455779],"nextPoint":[0,0]},{"outPoint":[4474.7402770362351,771.36907693035573],"reflectionModeOverride":0,"anchorPoint":[4466.5738062440905,755.94352098963827],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4458.407335451946,741.12288881130189],"nextPoint":[0,0]},{"outPoint":[4508.6160077295754,775.30108138583273],"reflectionModeOverride":0,"anchorPoint":[4498.3323037690971,775.30108138583273],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4488.9559854521904,775.30108138583273],"nextPoint":[0,0]},{"outPoint":[4537.9548102050576,739.6105794053492],"reflectionModeOverride":0,"anchorPoint":[4531.9055725812468,752.91890217773289],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4523.4366399079117,771.36907693035573],"nextPoint":[0,0]}]}}},"strokeType":0}}},"mask":0}}},"blur":0,"opacity":1,"name":"(curve)","gid":"DC974547-ABFC-4540-B5EC-C5EE99AE48DA"},{"isHidden":false,"elementDescription":"(curve)","angle":0,"isLocked":false,"blendMode":0,"subElement":{"stylable":{"_0":{"subElement":{"abstractPath":{"_0":{"fillRule":0,"subElement":{"pathData":{"_0":{"subElement":{"neither":{}},"reversed":false,"closed":true,"nodes":[{"outPoint":[4490.7707567393336,771.06661504916519],"reflectionModeOverride":0,"anchorPoint":[4498.3323037690971,771.06661504916519],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4507.1036983236227,771.06661504916519],"nextPoint":[0,0]},{"outPoint":[4473.8328913926634,736.28349871225328],"reflectionModeOverride":0,"anchorPoint":[4475.9501245609972,747.77705019749374],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4479.2772052540931,766.22722495011658],"nextPoint":[0,0]},{"outPoint":[4473.8328913926634,694.54375910795898],"reflectionModeOverride":0,"anchorPoint":[4473.8328913926634,706.94469623677105],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4473.8328913926634,718.43824772201151],"nextPoint":[0,0]},{"outPoint":[4478.9747433729026,648.56955316699714],"reflectionModeOverride":0,"anchorPoint":[4475.3452007986161,671.55665613747806],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4473.8328913926634,681.84036009795636],"nextPoint":[0,0]},{"outPoint":[4504.6840032740984,646.75478187985391],"reflectionModeOverride":0,"anchorPoint":[4498.3323037690971,646.75478187985391],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4493.4929136700484,646.75478187985391],"nextPoint":[0,0]},{"outPoint":[4523.1341780267212,680.32805069200367],"reflectionModeOverride":0,"anchorPoint":[4521.0169448583874,669.43942296914429],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4517.387402284101,650.38432445414037],"nextPoint":[0,0]},{"outPoint":[4523.1341780267212,721.46286653391689],"reflectionModeOverride":0,"anchorPoint":[4523.1341780267212,706.94469623677105],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4523.1341780267212,694.84622098914951],"nextPoint":[0,0]},{"outPoint":[4517.992326046482,765.31983930654496],"reflectionModeOverride":0,"anchorPoint":[4521.0169448583874,746.86966455392212],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4523.1341780267212,734.46872742511005],"nextPoint":[0,0]}]}}},"strokeType":0}}},"mask":0}}},"blur":0,"opacity":1,"name":"(curve)","gid":"587E52B9-9AAD-4770-A2D0-81A843B5614C"}]}}},"strokeType":0}}},"mask":0}}},"blur":0,"opacity":1,"name":"path","gid":"B2D9F1C2-EB65-4C04-A298-BBFFD13C85E5"},{"isHidden":false,"elementDescription":"(curve)","angle":0,"isLocked":false,"blendMode":0,"subElement":{"stylable":{"_0":{"fill":{"color":{"_0":{"b":0,"s":0,"h":0,"a":1}}},"subElement":{"abstractPath":{"_0":{"fillRule":0,"subElement":{"pathData":{"_0":{"subElement":{"neither":{}},"reversed":false,"closed":true,"nodes":[{"outPoint":[4585.9809718966353,758.06075415797204],"reflectionModeOverride":0,"anchorPoint":[4585.9809718966353,770.76415316797465],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4585.9809718966353,793.44879425726504],"nextPoint":[0,0]},{"outPoint":[4567.2283352628219,750.49920712820858],"reflectionModeOverride":0,"anchorPoint":[4573.5800347678232,750.49920712820858],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4581.1415817975867,750.49920712820858],"nextPoint":[0,0]},{"outPoint":[4563.2963308073449,765.92476306892604],"reflectionModeOverride":0,"anchorPoint":[4563.2963308073449,760.78291108868689],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4563.2963308073449,755.3385972272572],"nextPoint":[0,0]},{"outPoint":[4575.697267936157,771.06661504916519],"reflectionModeOverride":0,"anchorPoint":[4573.5800347678232,771.06661504916519],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4567.2283352628219,771.06661504916519],"nextPoint":[0,0]},{"outPoint":[4580.8391199163962,768.04199623725981],"reflectionModeOverride":0,"anchorPoint":[4580.2341961540151,768.64691999964089],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4578.4194248668719,770.15922940559358],"nextPoint":[0,0]},{"outPoint":[4581.4440436787772,768.04199623725981],"reflectionModeOverride":0,"anchorPoint":[4581.1415817975867,768.04199623725981],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4581.1415817975867,768.04199623725981],"nextPoint":[0,0]},{"outPoint":[4581.4440436787772,785.2823234651205],"reflectionModeOverride":0,"anchorPoint":[4581.4440436787772,770.76415316797465],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4581.4440436787772,768.04199623725981],"nextPoint":[0,0]},{"outPoint":[4566.3209496192503,805.24480762369603],"reflectionModeOverride":0,"anchorPoint":[4568.4381827875841,803.12757445536226],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4574.7898822925854,796.77587495036096],"nextPoint":[0,0]},{"outPoint":[4566.3209496192503,807.66450267322034],"reflectionModeOverride":0,"anchorPoint":[4566.3209496192503,806.15219326726765],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4566.3209496192503,805.54726950488657],"nextPoint":[0,0]},{"outPoint":[4570.2529540747273,808.26942643560142],"reflectionModeOverride":0,"anchorPoint":[4568.1357209063935,808.26942643560142],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4567.2283352628219,808.26942643560142],"nextPoint":[0,0]}]}}},"strokeType":0}}},"mask":0}}},"blur":0,"opacity":1,"name":"path","gid":"B1BD9A52-7132-46D6-903C-8362570D4AEB"},{"isHidden":false,"elementDescription":"(curve)","angle":0,"isLocked":false,"blendMode":0,"subElement":{"stylable":{"_0":{"fill":{"color":{"_0":{"b":0,"s":0,"h":0,"a":1}}},"subElement":{"abstractPath":{"_0":{"fillRule":0,"subElement":{"pathData":{"_0":{"subElement":{"neither":{}},"reversed":false,"closed":true,"nodes":[{"outPoint":[4689.2392133008107,642.82277742437691],"reflectionModeOverride":0,"anchorPoint":[4689.2392133008107,647.66216752342552],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4689.2392133008107,647.66216752342552],"nextPoint":[0,0]},{"outPoint":[4672.603809835331,654.92125267199845],"reflectionModeOverride":0,"anchorPoint":[4684.7022850829526,642.52031554318637],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4689.2392133008107,642.52031554318637],"nextPoint":[0,0]},{"outPoint":[4649.6167068648501,654.92125267199845],"reflectionModeOverride":0,"anchorPoint":[4649.6167068648501,654.92125267199845],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4655.6659444886609,654.92125267199845],"nextPoint":[0,0]},{"outPoint":[4653.5487113203271,660.97049029580921],"reflectionModeOverride":0,"anchorPoint":[4649.6167068648501,660.97049029580921],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4649.6167068648501,660.97049029580921],"nextPoint":[0,0]},{"outPoint":[4674.7210430036648,655.82863831557006],"reflectionModeOverride":0,"anchorPoint":[4674.7210430036648,655.82863831557006],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4664.7398009243771,660.97049029580921],"nextPoint":[0,0]},{"outPoint":[4674.7210430036648,762.90014425702066],"reflectionModeOverride":0,"anchorPoint":[4674.7210430036648,755.94352098963827],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4674.7210430036648,755.94352098963827],"nextPoint":[0,0]},{"outPoint":[4656.8757920134231,765.01737742535443],"reflectionModeOverride":0,"anchorPoint":[4656.8757920134231,765.01737742535443],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4674.1161192412837,765.01737742535443],"nextPoint":[0,0]},{"outPoint":[4650.8265543896123,765.01737742535443],"reflectionModeOverride":0,"anchorPoint":[4650.8265543896123,765.01737742535443],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4650.8265543896123,765.01737742535443],"nextPoint":[0,0]},{"outPoint":[4657.4807157758041,770.46169128678412],"reflectionModeOverride":0,"anchorPoint":[4650.8265543896123,771.06661504916519],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4650.8265543896123,771.06661504916519],"nextPoint":[0,0]},{"outPoint":[4689.5416751820012,770.46169128678412],"reflectionModeOverride":0,"anchorPoint":[4681.9801281522377,770.46169128678412],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4674.1161192412837,770.46169128678412],"nextPoint":[0,0]},{"outPoint":[4713.1337019148632,771.06661504916519],"reflectionModeOverride":0,"anchorPoint":[4713.1337019148632,771.06661504916519],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4706.4795405286714,770.46169128678412],"nextPoint":[0,0]},{"outPoint":[4713.1337019148632,765.01737742535443],"reflectionModeOverride":0,"anchorPoint":[4713.1337019148632,765.01737742535443],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4713.1337019148632,765.01737742535443],"nextPoint":[0,0]},{"outPoint":[4689.5416751820012,765.01737742535443],"reflectionModeOverride":0,"anchorPoint":[4707.0844642910524,765.01737742535443],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4707.0844642910524,765.01737742535443],"nextPoint":[0,0]},{"outPoint":[4689.2392133008107,755.94352098963827],"reflectionModeOverride":0,"anchorPoint":[4689.2392133008107,755.94352098963827],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4689.2392133008107,762.90014425702066],"nextPoint":[0,0]}]}}},"strokeType":0}}},"mask":0}}},"blur":0,"opacity":1,"name":"path","gid":"66C07DB6-CDE3-4804-8E4D-E744BCB698E1"},{"isHidden":false,"elementDescription":"(curve)","angle":0,"isLocked":false,"blendMode":0,"subElement":{"stylable":{"_0":{"fill":{"color":{"_0":{"b":0,"s":0,"h":0,"a":1}}},"subElement":{"abstractPath":{"_0":{"fillRule":0,"subElement":{"pathData":{"_0":{"subElement":{"neither":{}},"reversed":false,"closed":true,"nodes":[{"outPoint":[4768.1161915008925,758.06075415797204],"reflectionModeOverride":0,"anchorPoint":[4768.1161915008925,770.76415316797465],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4768.1161915008925,793.44879425726504],"nextPoint":[0,0]},{"outPoint":[4749.3635548670791,750.49920712820858],"reflectionModeOverride":0,"anchorPoint":[4755.7152543720804,750.49920712820858],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4763.2768014018438,750.49920712820858],"nextPoint":[0,0]},{"outPoint":[4745.4315504116021,765.92476306892604],"reflectionModeOverride":0,"anchorPoint":[4745.4315504116021,760.78291108868689],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4745.4315504116021,755.3385972272572],"nextPoint":[0,0]},{"outPoint":[4757.8324875404141,771.06661504916519],"reflectionModeOverride":0,"anchorPoint":[4755.7152543720804,771.06661504916519],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4749.3635548670791,771.06661504916519],"nextPoint":[0,0]},{"outPoint":[4762.9743395206533,768.04199623725981],"reflectionModeOverride":0,"anchorPoint":[4762.3694157582722,768.64691999964089],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4760.554644471129,770.15922940559358],"nextPoint":[0,0]},{"outPoint":[4763.5792632830344,768.04199623725981],"reflectionModeOverride":0,"anchorPoint":[4763.2768014018438,768.04199623725981],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4763.2768014018438,768.04199623725981],"nextPoint":[0,0]},{"outPoint":[4763.5792632830344,785.2823234651205],"reflectionModeOverride":0,"anchorPoint":[4763.5792632830344,770.76415316797465],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4763.5792632830344,768.04199623725981],"nextPoint":[0,0]},{"outPoint":[4748.4561692235075,805.24480762369603],"reflectionModeOverride":0,"anchorPoint":[4750.5734023918412,803.12757445536226],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4756.9251018968425,796.77587495036096],"nextPoint":[0,0]},{"outPoint":[4748.4561692235075,807.66450267322034],"reflectionModeOverride":0,"anchorPoint":[4748.4561692235075,806.15219326726765],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4748.4561692235075,805.54726950488657],"nextPoint":[0,0]},{"outPoint":[4752.3881736789845,808.26942643560142],"reflectionModeOverride":0,"anchorPoint":[4750.2709405106507,808.26942643560142],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4749.3635548670791,808.26942643560142],"nextPoint":[0,0]}]}}},"strokeType":0}}},"mask":0}}},"blur":0,"opacity":1,"name":"path","gid":"9E84CE49-0F0E-445A-955C-1F9BDC7E46E1"},{"isHidden":false,"elementDescription":"(curve)","angle":0,"isLocked":false,"blendMode":0,"subElement":{"stylable":{"_0":{"fill":{"color":{"_0":{"b":0,"s":0,"h":0,"a":1}}},"subElement":{"abstractPath":{"_0":{"fillRule":0,"subElement":{"pathData":{"_0":{"subElement":{"neither":{}},"reversed":false,"closed":true,"nodes":[{"outPoint":[4839.0110116176802,756.24598287082881],"reflectionModeOverride":0,"anchorPoint":[4839.0110116176802,756.24598287082881],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4839.0110116176802,756.24598287082881],"nextPoint":[0,0]},{"outPoint":[4889.5221457765001,709.6668531674859],"reflectionModeOverride":0,"anchorPoint":[4859.5784195386368,736.28349871225328],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4859.5784195386368,736.28349871225328],"nextPoint":[0,0]},{"outPoint":[4901.0156972617406,657.94587148390383],"reflectionModeOverride":0,"anchorPoint":[4901.0156972617406,680.02558881081313],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4901.0156972617406,699.38314920700759],"nextPoint":[0,0]},{"outPoint":[4838.4060878552991,642.52031554318637],"reflectionModeOverride":0,"anchorPoint":[4860.1833433010179,642.52031554318637],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4883.7753700338799,642.52031554318637],"nextPoint":[0,0]},{"outPoint":[4824.1903794393438,688.19205960295767],"reflectionModeOverride":0,"anchorPoint":[4824.1903794393438,677.60589376128883],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4824.1903794393438,660.36556653342814],"nextPoint":[0,0]},{"outPoint":[4837.801164092918,688.19205960295767],"reflectionModeOverride":0,"anchorPoint":[4834.4740833998221,688.19205960295767],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4833.869159637441,688.19205960295767],"nextPoint":[0,0]},{"outPoint":[4844.4553254791099,673.06896554343075],"reflectionModeOverride":0,"anchorPoint":[4844.4553254791099,677.90835564247936],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4844.4553254791099,686.0748264346239],"nextPoint":[0,0]},{"outPoint":[4832.6593121126789,667.9271135631916],"reflectionModeOverride":0,"anchorPoint":[4834.1716215186316,667.9271135631916],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4840.8257829048234,667.9271135631916],"nextPoint":[0,0]},{"outPoint":[4835.9863928057748,655.52617643437952],"reflectionModeOverride":0,"anchorPoint":[4831.7519264691073,668.22957544438214],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4832.3568502314884,667.9271135631916],"nextPoint":[0,0]},{"outPoint":[4875.3064373605448,648.56955316699714],"reflectionModeOverride":0,"anchorPoint":[4857.7636482514936,648.56955316699714],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4846.5725586474437,648.56955316699714],"nextPoint":[0,0]},{"outPoint":[4883.4729081526893,695.45114475153059],"reflectionModeOverride":0,"anchorPoint":[4883.4729081526893,680.02558881081313],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4883.4729081526893,664.29757098890514],"nextPoint":[0,0]},{"outPoint":[4863.2079621129233,722.67271405867905],"reflectionModeOverride":0,"anchorPoint":[4863.2079621129233,722.67271405867905],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4874.0965898357827,710.57423881105751],"nextPoint":[0,0]},{"outPoint":[4824.1903794393438,765.92476306892604],"reflectionModeOverride":0,"anchorPoint":[4826.3076126076776,763.80752990059227],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4826.3076126076776,763.80752990059227],"nextPoint":[0,0]},{"outPoint":[4824.1903794393438,771.06661504916519],"reflectionModeOverride":0,"anchorPoint":[4824.1903794393438,771.06661504916519],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4824.1903794393438,766.52968683130712],"nextPoint":[0,0]},{"outPoint":[4895.8738452815014,771.06661504916519],"reflectionModeOverride":0,"anchorPoint":[4895.8738452815014,771.06661504916519],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4895.8738452815014,771.06661504916519],"nextPoint":[0,0]},{"outPoint":[4901.0156972617406,737.49334623701543],"reflectionModeOverride":0,"anchorPoint":[4901.0156972617406,737.49334623701543],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4901.0156972617406,737.49334623701543],"nextPoint":[0,0]},{"outPoint":[4895.2689215191203,743.24012197963566],"reflectionModeOverride":0,"anchorPoint":[4896.4787690438825,737.49334623701543],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4896.4787690438825,737.49334623701543],"nextPoint":[0,0]},{"outPoint":[4890.7319933012623,756.24598287082881],"reflectionModeOverride":0,"anchorPoint":[4891.9418408260244,754.73367346487612],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4894.0590739943582,751.70905465297074],"nextPoint":[0,0]},{"outPoint":[4873.7941279545921,756.24598287082881],"reflectionModeOverride":0,"anchorPoint":[4873.7941279545921,756.24598287082881],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4878.0285942912597,756.24598287082881],"nextPoint":[0,0]}]}}},"strokeType":0}}},"mask":0}}},"blur":0,"opacity":1,"name":"path","gid":"B59758D9-D016-4184-ACE0-3C2D6D7A3648"},{"isHidden":false,"elementDescription":"(curve)","angle":0,"isLocked":false,"blendMode":0,"subElement":{"stylable":{"_0":{"fill":{"color":{"_0":{"b":0,"s":0,"h":0,"a":1}}},"subElement":{"abstractPath":{"_0":{"fillRule":0,"subElement":{"pathData":{"_0":{"subElement":{"neither":{}},"reversed":false,"closed":true,"nodes":[{"outPoint":[4950.2517064780805,758.06075415797204],"reflectionModeOverride":0,"anchorPoint":[4950.2517064780805,770.76415316797465],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4950.2517064780805,793.44879425726504],"nextPoint":[0,0]},{"outPoint":[4931.4990698442671,750.49920712820858],"reflectionModeOverride":0,"anchorPoint":[4937.8507693492684,750.49920712820858],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4945.4123163790318,750.49920712820858],"nextPoint":[0,0]},{"outPoint":[4927.5670653887901,765.92476306892604],"reflectionModeOverride":0,"anchorPoint":[4927.5670653887901,760.78291108868689],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4927.5670653887901,755.3385972272572],"nextPoint":[0,0]},{"outPoint":[4939.9680025176021,771.06661504916519],"reflectionModeOverride":0,"anchorPoint":[4937.8507693492684,771.06661504916519],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4931.4990698442671,771.06661504916519],"nextPoint":[0,0]},{"outPoint":[4945.1098544978413,768.04199623725981],"reflectionModeOverride":0,"anchorPoint":[4944.5049307354602,768.64691999964089],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4942.690159448317,770.15922940559358],"nextPoint":[0,0]},{"outPoint":[4945.7147782602224,768.04199623725981],"reflectionModeOverride":0,"anchorPoint":[4945.4123163790318,768.04199623725981],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4945.4123163790318,768.04199623725981],"nextPoint":[0,0]},{"outPoint":[4945.7147782602224,785.2823234651205],"reflectionModeOverride":0,"anchorPoint":[4945.7147782602224,770.76415316797465],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4945.7147782602224,768.04199623725981],"nextPoint":[0,0]},{"outPoint":[4930.5916842006955,805.24480762369603],"reflectionModeOverride":0,"anchorPoint":[4932.7089173690292,803.12757445536226],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4939.0606168740305,796.77587495036096],"nextPoint":[0,0]},{"outPoint":[4930.5916842006955,807.66450267322034],"reflectionModeOverride":0,"anchorPoint":[4930.5916842006955,806.15219326726765],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4930.5916842006955,805.54726950488657],"nextPoint":[0,0]},{"outPoint":[4934.5236886561725,808.26942643560142],"reflectionModeOverride":0,"anchorPoint":[4932.4064554878387,808.26942643560142],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[4931.4990698442671,808.26942643560142],"nextPoint":[0,0]}]}}},"strokeType":0}}},"mask":0}}},"blur":0,"opacity":1,"name":"path","gid":"6470978C-FF31-4E57-8DA5-B6F505D6995A"},{"isHidden":false,"elementDescription":"(curve)","angle":0,"isLocked":false,"blendMode":0,"subElement":{"stylable":{"_0":{"fill":{"color":{"_0":{"b":0,"s":0,"h":0,"a":1}}},"subElement":{"abstractPath":{"_0":{"fillRule":0,"subElement":{"pathData":{"_0":{"subElement":{"neither":{}},"reversed":false,"closed":true,"nodes":[{"outPoint":[5053.509652509325,642.82277742437691],"reflectionModeOverride":0,"anchorPoint":[5053.509652509325,647.66216752342552],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5053.509652509325,647.66216752342552],"nextPoint":[0,0]},{"outPoint":[5036.8742490438453,654.92125267199845],"reflectionModeOverride":0,"anchorPoint":[5048.9727242914669,642.52031554318637],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5053.509652509325,642.52031554318637],"nextPoint":[0,0]},{"outPoint":[5013.8871460733644,654.92125267199845],"reflectionModeOverride":0,"anchorPoint":[5013.8871460733644,654.92125267199845],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5019.9363836971752,654.92125267199845],"nextPoint":[0,0]},{"outPoint":[5017.8191505288414,660.97049029580921],"reflectionModeOverride":0,"anchorPoint":[5013.8871460733644,660.97049029580921],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5013.8871460733644,660.97049029580921],"nextPoint":[0,0]},{"outPoint":[5038.9914822121791,655.82863831557006],"reflectionModeOverride":0,"anchorPoint":[5038.9914822121791,655.82863831557006],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5029.0102401328913,660.97049029580921],"nextPoint":[0,0]},{"outPoint":[5038.9914822121791,762.90014425702066],"reflectionModeOverride":0,"anchorPoint":[5038.9914822121791,755.94352098963827],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5038.9914822121791,755.94352098963827],"nextPoint":[0,0]},{"outPoint":[5021.1462312219373,765.01737742535443],"reflectionModeOverride":0,"anchorPoint":[5021.1462312219373,765.01737742535443],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5038.386558449798,765.01737742535443],"nextPoint":[0,0]},{"outPoint":[5015.0969935981266,765.01737742535443],"reflectionModeOverride":0,"anchorPoint":[5015.0969935981266,765.01737742535443],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5015.0969935981266,765.01737742535443],"nextPoint":[0,0]},{"outPoint":[5021.7511549843184,770.46169128678412],"reflectionModeOverride":0,"anchorPoint":[5015.0969935981266,771.06661504916519],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5015.0969935981266,771.06661504916519],"nextPoint":[0,0]},{"outPoint":[5053.8121143905155,770.46169128678412],"reflectionModeOverride":0,"anchorPoint":[5046.250567360752,770.46169128678412],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5038.386558449798,770.46169128678412],"nextPoint":[0,0]},{"outPoint":[5077.4041411233775,771.06661504916519],"reflectionModeOverride":0,"anchorPoint":[5077.4041411233775,771.06661504916519],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5070.7499797371856,770.46169128678412],"nextPoint":[0,0]},{"outPoint":[5077.4041411233775,765.01737742535443],"reflectionModeOverride":0,"anchorPoint":[5077.4041411233775,765.01737742535443],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5077.4041411233775,765.01737742535443],"nextPoint":[0,0]},{"outPoint":[5053.8121143905155,765.01737742535443],"reflectionModeOverride":0,"anchorPoint":[5071.3549034995667,765.01737742535443],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5071.3549034995667,765.01737742535443],"nextPoint":[0,0]},{"outPoint":[5053.509652509325,755.94352098963827],"reflectionModeOverride":0,"anchorPoint":[5053.509652509325,755.94352098963827],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5053.509652509325,762.90014425702066],"nextPoint":[0,0]}]}}},"strokeType":0}}},"mask":0}}},"blur":0,"opacity":1,"name":"path","gid":"9FCD9EE1-5E6B-4FB4-83C0-B0A6D99D9293"},{"isHidden":false,"elementDescription":"(curve)","angle":0,"isLocked":false,"blendMode":0,"subElement":{"stylable":{"_0":{"fill":{"color":{"_0":{"b":0,"s":0,"h":0,"a":1}}},"subElement":{"abstractPath":{"_0":{"fillRule":0,"subElement":{"pathData":{"_0":{"subElement":{"neither":{}},"reversed":false,"closed":true,"nodes":[{"outPoint":[5146.6026344982929,723.8825615834412],"reflectionModeOverride":0,"anchorPoint":[5145.6952488547213,725.99979475177497],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5145.6952488547213,725.99979475177497],"nextPoint":[0,0]},{"outPoint":[5146.6026344982929,722.37025217748851],"reflectionModeOverride":0,"anchorPoint":[5146.6026344982929,722.67271405867905],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5146.6026344982929,723.27763782106013],"nextPoint":[0,0]},{"outPoint":[5145.6952488547213,719.64809524677366],"reflectionModeOverride":0,"anchorPoint":[5145.6952488547213,719.64809524677366],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5146.6026344982929,721.76532841510743],"nextPoint":[0,0]},{"outPoint":[5110.9121325178094,627.39722148365945],"reflectionModeOverride":0,"anchorPoint":[5112.1219800425715,630.72430217675537],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5112.1219800425715,630.72430217675537],"nextPoint":[0,0]},{"outPoint":[5105.4678186563797,626.1873739588973],"reflectionModeOverride":0,"anchorPoint":[5107.5850518247134,626.1873739588973],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5109.7022849930472,626.1873739588973],"nextPoint":[0,0]},{"outPoint":[5103.6530473692364,630.72430217675537],"reflectionModeOverride":0,"anchorPoint":[5103.6530473692364,630.1193784143743],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5103.6530473692364,628.00214524604053],"nextPoint":[0,0]},{"outPoint":[5104.5604330128081,633.14399722627968],"reflectionModeOverride":0,"anchorPoint":[5104.5604330128081,633.14399722627968],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5103.6530473692364,631.02676405794591],"nextPoint":[0,0]},{"outPoint":[5138.7386255873389,722.67271405867905],"reflectionModeOverride":0,"anchorPoint":[5138.7386255873389,722.67271405867905],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5138.7386255873389,722.67271405867905],"nextPoint":[0,0]},{"outPoint":[5103.6530473692364,814.01620217822165],"reflectionModeOverride":0,"anchorPoint":[5104.5604330128081,811.89896900988788],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5104.5604330128081,811.89896900988788],"nextPoint":[0,0]},{"outPoint":[5103.6530473692364,817.64574475250811],"reflectionModeOverride":0,"anchorPoint":[5103.6530473692364,815.52851158417434],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5103.6530473692364,814.62112594060272],"nextPoint":[0,0]},{"outPoint":[5110.0047468742378,819.46051603965134],"reflectionModeOverride":0,"anchorPoint":[5107.5850518247134,819.46051603965134],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5105.4678186563797,819.46051603965134],"nextPoint":[0,0]},{"outPoint":[5111.5170562801904,815.52851158417434],"reflectionModeOverride":0,"anchorPoint":[5111.5170562801904,815.52851158417434],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5110.9121325178094,817.34328287131757],"nextPoint":[0,0]}]}}},"strokeType":0}}},"mask":0}}},"blur":0,"opacity":1,"name":"path","gid":"6340C4D6-FB69-45FF-855F-4F6D0D84C884"},{"isHidden":false,"elementDescription":"(curve)","angle":0,"isLocked":false,"blendMode":0,"subElement":{"stylable":{"_0":{"fill":{"color":{"_0":{"b":0,"s":0,"h":0,"a":1}}},"subElement":{"abstractPath":{"_0":{"fillRule":0,"subElement":{"compoundPathData":{"_0":{"subpaths":[{"isHidden":false,"elementDescription":"(curve)","angle":0,"isLocked":false,"blendMode":0,"subElement":{"stylable":{"_0":{"subElement":{"abstractPath":{"_0":{"fillRule":0,"subElement":{"pathData":{"_0":{"subElement":{"neither":{}},"reversed":false,"closed":true,"nodes":[{"outPoint":[5357.1426873706841,707.85208188034267],"reflectionModeOverride":0,"anchorPoint":[5354.1180685587788,707.85208188034267],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5354.1180685587788,707.85208188034267],"nextPoint":[0,0]},{"outPoint":[5360.7722299449706,700.29053485057921],"reflectionModeOverride":0,"anchorPoint":[5360.7722299449706,704.22253930605621],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5360.7722299449706,707.85208188034267],"nextPoint":[0,0]},{"outPoint":[5354.4205304399693,700.29053485057921],"reflectionModeOverride":0,"anchorPoint":[5354.4205304399693,700.29053485057921],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5357.1426873706841,700.29053485057921],"nextPoint":[0,0]},{"outPoint":[5236.1579348944688,700.29053485057921],"reflectionModeOverride":0,"anchorPoint":[5238.8800918251836,700.29053485057921],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5238.8800918251836,700.29053485057921],"nextPoint":[0,0]},{"outPoint":[5232.5283923201823,707.85208188034267],"reflectionModeOverride":0,"anchorPoint":[5232.5283923201823,704.22253930605621],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5232.5283923201823,700.29053485057921],"nextPoint":[0,0]},{"outPoint":[5238.8800918251836,707.85208188034267],"reflectionModeOverride":0,"anchorPoint":[5238.8800918251836,707.85208188034267],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5236.1579348944688,707.85208188034267],"nextPoint":[0,0]}]}}},"strokeType":0}}},"mask":0}}},"blur":0,"opacity":1,"name":"(curve)","gid":"6B2D0BDD-9B5E-4ABB-877A-0DBDAFD65D63"},{"isHidden":false,"elementDescription":"(curve)","angle":0,"isLocked":false,"blendMode":0,"subElement":{"stylable":{"_0":{"subElement":{"abstractPath":{"_0":{"fillRule":0,"subElement":{"pathData":{"_0":{"subElement":{"neither":{}},"reversed":false,"closed":true,"nodes":[{"outPoint":[5357.1426873706841,745.35735514796943],"reflectionModeOverride":0,"anchorPoint":[5354.4205304399693,745.35735514796943],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5354.4205304399693,745.35735514796943],"nextPoint":[0,0]},{"outPoint":[5360.7722299449706,737.79580811820597],"reflectionModeOverride":0,"anchorPoint":[5360.7722299449706,741.42535069249243],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5360.7722299449706,745.35735514796943],"nextPoint":[0,0]},{"outPoint":[5354.1180685587788,737.79580811820597],"reflectionModeOverride":0,"anchorPoint":[5354.1180685587788,737.79580811820597],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5357.1426873706841,737.79580811820597],"nextPoint":[0,0]},{"outPoint":[5236.1579348944688,737.79580811820597],"reflectionModeOverride":0,"anchorPoint":[5238.8800918251836,737.79580811820597],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5238.8800918251836,737.79580811820597],"nextPoint":[0,0]},{"outPoint":[5232.5283923201823,745.35735514796943],"reflectionModeOverride":0,"anchorPoint":[5232.5283923201823,741.42535069249243],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5232.5283923201823,737.79580811820597],"nextPoint":[0,0]},{"outPoint":[5238.8800918251836,745.35735514796943],"reflectionModeOverride":0,"anchorPoint":[5238.8800918251836,745.35735514796943],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5236.1579348944688,745.35735514796943],"nextPoint":[0,0]}]}}},"strokeType":0}}},"mask":0}}},"blur":0,"opacity":1,"name":"(curve)","gid":"ECAFDCA4-C55B-4235-8AA9-C4A5BC0B6ECD"}]}}},"strokeType":0}}},"mask":0}}},"blur":0,"opacity":1,"name":"path","gid":"6BAD76B7-1525-4DEE-8A01-02E7CD811502"},{"isHidden":false,"elementDescription":"(curve)","angle":0,"isLocked":false,"blendMode":0,"subElement":{"stylable":{"_0":{"fill":{"color":{"_0":{"b":0,"s":0,"h":0,"a":1}}},"subElement":{"abstractPath":{"_0":{"fillRule":0,"subElement":{"pathData":{"_0":{"subElement":{"neither":{}},"reversed":false,"closed":true,"nodes":[{"outPoint":[5455.7523495891401,629.81691653318376],"reflectionModeOverride":0,"anchorPoint":[5455.7523495891401,633.14399722627968],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5455.7523495891401,633.14399722627968],"nextPoint":[0,0]},{"outPoint":[5448.1908025593766,626.1873739588973],"reflectionModeOverride":0,"anchorPoint":[5452.1228070148536,626.1873739588973],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5455.7523495891401,626.1873739588973],"nextPoint":[0,0]},{"outPoint":[5448.1908025593766,633.14399722627968],"reflectionModeOverride":0,"anchorPoint":[5448.1908025593766,633.14399722627968],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5448.1908025593766,629.81691653318376],"nextPoint":[0,0]},{"outPoint":[5448.1908025593766,815.83097346536488],"reflectionModeOverride":0,"anchorPoint":[5448.1908025593766,812.50389277226896],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5448.1908025593766,812.50389277226896],"nextPoint":[0,0]},{"outPoint":[5455.7523495891401,819.46051603965134],"reflectionModeOverride":0,"anchorPoint":[5452.1228070148536,819.46051603965134],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5448.1908025593766,819.46051603965134],"nextPoint":[0,0]},{"outPoint":[5455.7523495891401,812.50389277226896],"reflectionModeOverride":0,"anchorPoint":[5455.7523495891401,812.50389277226896],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5455.7523495891401,815.83097346536488],"nextPoint":[0,0]}]}}},"strokeType":0}}},"mask":0}}},"blur":0,"opacity":1,"name":"path","gid":"4F2B43D7-3AF2-4834-91B9-087E60D65494"},{"isHidden":false,"elementDescription":"(curve)","angle":0,"isLocked":false,"blendMode":0,"subElement":{"stylable":{"_0":{"fill":{"color":{"_0":{"b":0,"s":0,"h":0,"a":1}}},"subElement":{"abstractPath":{"_0":{"fillRule":0,"subElement":{"compoundPathData":{"_0":{"subpaths":[{"isHidden":false,"elementDescription":"(curve)","angle":0,"isLocked":false,"blendMode":0,"subElement":{"stylable":{"_0":{"subElement":{"abstractPath":{"_0":{"fillRule":0,"subElement":{"pathData":{"_0":{"subElement":{"neither":{}},"reversed":false,"closed":true,"nodes":[{"outPoint":[5570.7339426187573,695.14868287034005],"reflectionModeOverride":0,"anchorPoint":[5570.7339426187573,725.39487098939389],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5570.7339426187573,725.39487098939389],"nextPoint":[0,0]},{"outPoint":[5512.0563376677928,685.77236455343336],"reflectionModeOverride":0,"anchorPoint":[5538.6729832125602,685.77236455343336],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5552.8886916285155,685.77236455343336],"nextPoint":[0,0]},{"outPoint":[5486.6495396477876,758.66567792035312],"reflectionModeOverride":0,"anchorPoint":[5486.6495396477876,740.51796504892081],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5486.6495396477876,713.29639574177236],"nextPoint":[0,0]},{"outPoint":[5530.2040505392251,773.18384821749896],"reflectionModeOverride":0,"anchorPoint":[5518.1055752916036,773.18384821749896],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5498.1430911330281,773.18384821749896],"nextPoint":[0,0]},{"outPoint":[5561.0551624206601,767.13461059368819],"reflectionModeOverride":0,"anchorPoint":[5558.6354673711357,756.85090663320989],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5544.1172970739899,768.64691999964089],"nextPoint":[0,0]},{"outPoint":[5586.4619604406653,773.18384821749896],"reflectionModeOverride":0,"anchorPoint":[5576.178256480187,773.18384821749896],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5567.4068619256614,773.18384821749896],"nextPoint":[0,0]},{"outPoint":[5592.511198064476,758.06075415797204],"reflectionModeOverride":0,"anchorPoint":[5592.511198064476,759.57306356392473],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5592.511198064476,762.59768237583012],"nextPoint":[0,0]},{"outPoint":[5588.8816554901896,757.45583039559097],"reflectionModeOverride":0,"anchorPoint":[5590.0915030149517,757.45583039559097],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5591.3013505397139,757.45583039559097],"nextPoint":[0,0]},{"outPoint":[5584.042265391141,768.94938188083142],"reflectionModeOverride":0,"anchorPoint":[5587.6718079654274,759.57306356392473],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5588.2767317278085,758.06075415797204],"nextPoint":[0,0]},{"outPoint":[5570.7339426187573,768.94938188083142],"reflectionModeOverride":0,"anchorPoint":[5576.7831802425681,768.94938188083142],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5577.0856421237586,768.94938188083142],"nextPoint":[0,0]},{"outPoint":[5570.7339426187573,745.35735514796943],"reflectionModeOverride":0,"anchorPoint":[5570.7339426187573,749.28935960344643],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5570.7339426187573,753.8262878213045],"nextPoint":[0,0]},{"outPoint":[5590.9988886585234,719.64809524677366],"reflectionModeOverride":0,"anchorPoint":[5572.8511757870911,742.63519821725458],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5570.7339426187573,744.75243138558835],"nextPoint":[0,0]},{"outPoint":[5594.9308931140004,696.66099227629275],"reflectionModeOverride":0,"anchorPoint":[5594.9308931140004,697.26591603867382],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5594.9308931140004,697.26591603867382],"nextPoint":[0,0]},{"outPoint":[5590.6964267773328,695.14868287034005],"reflectionModeOverride":0,"anchorPoint":[5592.511198064476,695.14868287034005],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5594.6284312328098,695.14868287034005],"nextPoint":[0,0]},{"outPoint":[5586.1594985594747,711.48162445462913],"reflectionModeOverride":0,"anchorPoint":[5589.7890411337612,699.38314920700759],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5590.6964267773328,695.75360663272113],"nextPoint":[0,0]},{"outPoint":[5570.7339426187573,737.49334623701543],"reflectionModeOverride":0,"anchorPoint":[5570.7339426187573,737.49334623701543],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5579.8077990544734,725.99979475177497],"nextPoint":[0,0]}]}}},"strokeType":0}}},"mask":0}}},"blur":0,"opacity":1,"name":"(curve)","gid":"C1D20DEB-6B19-4887-A811-E40564494850"},{"isHidden":false,"elementDescription":"(curve)","angle":0,"isLocked":false,"blendMode":0,"subElement":{"stylable":{"_0":{"subElement":{"abstractPath":{"_0":{"fillRule":0,"subElement":{"pathData":{"_0":{"subElement":{"neither":{}},"reversed":false,"closed":true,"nodes":[{"outPoint":[5540.790216380894,766.83214871249766],"reflectionModeOverride":0,"anchorPoint":[5558.0305436087547,752.01151653416127],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5557.4256198463736,748.68443584106535],"nextPoint":[0,0]},{"outPoint":[5506.9144856875537,768.94938188083142],"reflectionModeOverride":0,"anchorPoint":[5518.4080371727941,768.94938188083142],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5525.9695842025576,768.94938188083142],"nextPoint":[0,0]},{"outPoint":[5500.8652480637429,738.40073188058705],"reflectionModeOverride":0,"anchorPoint":[5500.8652480637429,747.77705019749374],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5500.8652480637429,760.17798732630581],"nextPoint":[0,0]},{"outPoint":[5521.130194103509,693.63637346438736],"reflectionModeOverride":0,"anchorPoint":[5512.0563376677928,707.85208188034267],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5506.0071000439821,717.5308620784399],"nextPoint":[0,0]},{"outPoint":[5557.4256198463736,690.0068308901009],"reflectionModeOverride":0,"anchorPoint":[5538.3705213313697,690.0068308901009],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5531.7163599451778,690.0068308901009],"nextPoint":[0,0]},{"outPoint":[5557.4256198463736,737.49334623701543],"reflectionModeOverride":0,"anchorPoint":[5557.4256198463736,730.23426108844251],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5557.4256198463736,715.41362891010613],"nextPoint":[0,0]}]}}},"strokeType":0}}},"mask":0}}},"blur":0,"opacity":1,"name":"(curve)","gid":"526D65B8-AEBE-4541-9094-267EB3222EFF"}]}}},"strokeType":0}}},"mask":0}}},"blur":0,"opacity":1,"name":"path","gid":"CB02F144-2FE7-4CC3-9E56-B5C45881B88E"},{"isHidden":false,"elementDescription":"(curve)","angle":0,"isLocked":false,"blendMode":0,"subElement":{"stylable":{"_0":{"fill":{"color":{"_0":{"b":0,"s":0,"h":0,"a":1}}},"subElement":{"abstractPath":{"_0":{"fillRule":0,"subElement":{"compoundPathData":{"_0":{"subpaths":[{"isHidden":false,"elementDescription":"(curve)","angle":0,"isLocked":false,"blendMode":0,"subElement":{"stylable":{"_0":{"subElement":{"abstractPath":{"_0":{"fillRule":0,"subElement":{"pathData":{"_0":{"subElement":{"neither":{}},"reversed":false,"closed":true,"nodes":[{"outPoint":[5664.7608938150734,816.92473942830293],"reflectionModeOverride":0,"anchorPoint":[5664.7608938150734,808.15334487377731],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5664.7608938150734,808.15334487377731],"nextPoint":[0,0]},{"outPoint":[5694.0996962905556,826.30105774520962],"reflectionModeOverride":0,"anchorPoint":[5677.7667547062665,826.30105774520962],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5666.5756651022166,826.30105774520962],"nextPoint":[0,0]},{"outPoint":[5701.9637052015096,799.07948843806116],"reflectionModeOverride":0,"anchorPoint":[5701.9637052015096,799.98687408163278],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5701.9637052015096,803.01149289353816],"nextPoint":[0,0]},{"outPoint":[5698.6366245084137,798.17210279448955],"reflectionModeOverride":0,"anchorPoint":[5699.8464720331758,798.17210279448955],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5701.056319557938,798.17210279448955],"nextPoint":[0,0]},{"outPoint":[5694.7046200529367,809.36319239853947],"reflectionModeOverride":0,"anchorPoint":[5698.0317007460326,799.98687408163278],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5698.3341626272231,799.3819503192517],"nextPoint":[0,0]},{"outPoint":[5675.9519834191233,812.08534932925431],"reflectionModeOverride":0,"anchorPoint":[5681.396297280553,812.08534932925431],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5685.933225498411,812.08534932925431],"nextPoint":[0,0]},{"outPoint":[5694.7046200529367,790.30809388353555],"reflectionModeOverride":0,"anchorPoint":[5670.8101314388841,798.77702655687062],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5673.2298264884084,809.66565427973001],"nextPoint":[0,0]},{"outPoint":[5714.0621804491311,721.34678497209279],"reflectionModeOverride":0,"anchorPoint":[5714.0621804491311,742.51911665543048],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5714.0621804491311,766.41360526948301],"nextPoint":[0,0]},{"outPoint":[5642.6811764881641,705.01384338780372],"reflectionModeOverride":0,"anchorPoint":[5674.7421358943611,705.01384338780372],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5698.6366245084137,705.01384338780372],"nextPoint":[0,0]},{"outPoint":[5611.5276027255386,787.5859369528207],"reflectionModeOverride":0,"anchorPoint":[5611.5276027255386,765.80868150710194],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5611.5276027255386,735.26003150685756],"nextPoint":[0,0]},{"outPoint":[5653.2673423298329,802.70903101234762],"reflectionModeOverride":0,"anchorPoint":[5650.8476472803086,802.70903101234762],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5627.5580824286371,802.70903101234762],"nextPoint":[0,0]},{"outPoint":[5664.7608938150734,800.89425972520439],"reflectionModeOverride":0,"anchorPoint":[5664.7608938150734,800.89425972520439],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5657.804270547691,802.40656913115708],"nextPoint":[0,0]}]}}},"strokeType":0}}},"mask":0}}},"blur":0,"opacity":1,"name":"(curve)","gid":"5B0FA93C-F8CC-4502-86D0-FB00F649E5F7"},{"isHidden":false,"elementDescription":"(curve)","angle":0,"isLocked":false,"blendMode":0,"subElement":{"stylable":{"_0":{"subElement":{"abstractPath":{"_0":{"fillRule":0,"subElement":{"pathData":{"_0":{"subElement":{"neither":{}},"reversed":false,"closed":true,"nodes":[{"outPoint":[5662.0387368843585,796.96225526972739],"reflectionModeOverride":0,"anchorPoint":[5664.7608938150734,796.05486962615578],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5664.4584319338828,785.46870378448693],"nextPoint":[0,0]},{"outPoint":[5649.6377997555464,798.47456467568009],"reflectionModeOverride":0,"anchorPoint":[5651.7550329238802,798.47456467568009],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5656.8968849041194,798.47456467568009],"nextPoint":[0,0]},{"outPoint":[5644.7984096564978,787.88839883401124],"reflectionModeOverride":0,"anchorPoint":[5644.7984096564978,793.03025081425039],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5644.7984096564978,798.47456467568009],"nextPoint":[0,0]},{"outPoint":[5660.8288893595964,783.35147061615316],"reflectionModeOverride":0,"anchorPoint":[5655.9894992605477,783.35147061615316],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5650.2427235179275,783.35147061615316],"nextPoint":[0,0]}]}}},"strokeType":0}}},"mask":0}}},"blur":0,"opacity":1,"name":"(curve)","gid":"744999AC-D07C-4616-9987-0632B30C432D"},{"isHidden":false,"elementDescription":"(curve)","angle":0,"isLocked":false,"blendMode":0,"subElement":{"stylable":{"_0":{"subElement":{"abstractPath":{"_0":{"fillRule":0,"subElement":{"pathData":{"_0":{"subElement":{"neither":{}},"reversed":false,"closed":true,"nodes":[{"outPoint":[5634.5147056960195,794.24009833901255],"reflectionModeOverride":0,"anchorPoint":[5641.4713289634019,796.65979338853685],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5641.1688670822114,795.75240774496524],"nextPoint":[0,0]},{"outPoint":[5624.5334636167318,760.36436764567225],"reflectionModeOverride":0,"anchorPoint":[5624.5334636167318,769.13576220019786],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5624.5334636167318,787.28347507163016],"nextPoint":[0,0]},{"outPoint":[5648.1254903495937,716.80985675423472],"reflectionModeOverride":0,"anchorPoint":[5639.6565576762587,727.39602259590356],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5627.2556205474466,742.51911665543048],"nextPoint":[0,0]},{"outPoint":[5688.3529205479354,709.55077160566179],"reflectionModeOverride":0,"anchorPoint":[5673.8347502507895,709.55077160566179],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5661.1313512407869,709.55077160566179],"nextPoint":[0,0]},{"outPoint":[5700.7538576767474,752.50035873471825],"reflectionModeOverride":0,"anchorPoint":[5700.7538576767474,738.88957408114402],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5700.7538576767474,719.22955180375902],"nextPoint":[0,0]},{"outPoint":[5667.4830507457882,785.1662419032964],"reflectionModeOverride":0,"anchorPoint":[5669.600283914122,793.63517457663147],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5694.4021581717461,781.53669932900993],"nextPoint":[0,0]},{"outPoint":[5648.4279522307843,779.7219280418667],"reflectionModeOverride":0,"anchorPoint":[5655.9894992605477,779.7219280418667],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5663.8535081715017,779.7219280418667],"nextPoint":[0,0]},{"outPoint":[5640.8664052010208,795.4499458637747],"reflectionModeOverride":0,"anchorPoint":[5640.8664052010208,793.03025081425039],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5640.8664052010208,786.07362754686801],"nextPoint":[0,0]}]}}},"strokeType":0}}},"mask":0}}},"blur":0,"opacity":1,"name":"(curve)","gid":"02713B11-1050-43CD-B610-431E043ED0B0"}]}}},"strokeType":0}}},"mask":0}}},"blur":0,"opacity":1,"name":"path","gid":"31C8833E-4C78-4351-9E75-BA599DFA2058"},{"isHidden":false,"elementDescription":"(curve)","angle":0,"isLocked":false,"blendMode":0,"subElement":{"stylable":{"_0":{"fill":{"color":{"_0":{"b":0,"s":0,"h":0,"a":1}}},"subElement":{"abstractPath":{"_0":{"fillRule":0,"subElement":{"pathData":{"_0":{"subElement":{"neither":{}},"reversed":false,"closed":true,"nodes":[{"outPoint":[5786.7764978199557,723.8825615834412],"reflectionModeOverride":0,"anchorPoint":[5785.8691121763841,725.99979475177497],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5785.8691121763841,725.99979475177497],"nextPoint":[0,0]},{"outPoint":[5786.7764978199557,722.37025217748851],"reflectionModeOverride":0,"anchorPoint":[5786.7764978199557,722.67271405867905],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5786.7764978199557,723.27763782106013],"nextPoint":[0,0]},{"outPoint":[5785.8691121763841,719.64809524677366],"reflectionModeOverride":0,"anchorPoint":[5785.8691121763841,719.64809524677366],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5786.7764978199557,721.76532841510743],"nextPoint":[0,0]},{"outPoint":[5751.0859958394722,627.39722148365945],"reflectionModeOverride":0,"anchorPoint":[5752.2958433642343,630.72430217675537],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5752.2958433642343,630.72430217675537],"nextPoint":[0,0]},{"outPoint":[5745.6416819780425,626.1873739588973],"reflectionModeOverride":0,"anchorPoint":[5747.7589151463762,626.1873739588973],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5749.87614831471,626.1873739588973],"nextPoint":[0,0]},{"outPoint":[5743.8269106908992,630.72430217675537],"reflectionModeOverride":0,"anchorPoint":[5743.8269106908992,630.1193784143743],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5743.8269106908992,628.00214524604053],"nextPoint":[0,0]},{"outPoint":[5744.7342963344709,633.14399722627968],"reflectionModeOverride":0,"anchorPoint":[5744.7342963344709,633.14399722627968],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5743.8269106908992,631.02676405794591],"nextPoint":[0,0]},{"outPoint":[5778.9124889090017,722.67271405867905],"reflectionModeOverride":0,"anchorPoint":[5778.9124889090017,722.67271405867905],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5778.9124889090017,722.67271405867905],"nextPoint":[0,0]},{"outPoint":[5743.8269106908992,814.01620217822165],"reflectionModeOverride":0,"anchorPoint":[5744.7342963344709,811.89896900988788],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5744.7342963344709,811.89896900988788],"nextPoint":[0,0]},{"outPoint":[5743.8269106908992,817.64574475250811],"reflectionModeOverride":0,"anchorPoint":[5743.8269106908992,815.52851158417434],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5743.8269106908992,814.62112594060272],"nextPoint":[0,0]},{"outPoint":[5750.1786101959005,819.46051603965134],"reflectionModeOverride":0,"anchorPoint":[5747.7589151463762,819.46051603965134],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5745.6416819780425,819.46051603965134],"nextPoint":[0,0]},{"outPoint":[5751.6909196018532,815.52851158417434],"reflectionModeOverride":0,"anchorPoint":[5751.6909196018532,815.52851158417434],"cornerRadius":0,"prevPoint":[0,0],"inPoint":[5751.0859958394722,817.34328287131757],"nextPoint":[0,0]}]}}},"strokeType":0}}},"mask":0}}},"blur":0,"opacity":1,"name":"path","gid":"3B57ED4F-B67A-4A5F-B07C-24C76F176209"}]}}},"blur":0,"opacity":1,"name":"g","gid":"9A7466AE-C827-425F-896D-BD796C9E7407"},{"isHidden":false,"elementDescription":"(curve)","angle":90.000007629394531,"isLocked":false,"blendMode":0,"subElement":{"stylable":{"_0":{"subElement":{"abstractPath":{"_0":{"fillRule":0,"subElement":{"pathData":{"_0":{"subElement":{"neither":{}},"reversed":false,"closed":false,"nodes":[{"outPoint":[1306.3516235504078,2592.4520784019401],"reflectionModeOverride":0,"anchorPoint":[1306.3516235504078,2592.4520784019401],"cornerRadius":0,"prevPoint":[4193.2671708575863,1270.6309114097521],"inPoint":[1306.3516235504078,2592.4520784019401],"nextPoint":[4193.2671708575863,1270.6309114097521]},{"outPoint":[1886.7353988077552,2592.4520784019396],"reflectionModeOverride":0,"anchorPoint":[1886.7353988077552,2592.4520784019396],"cornerRadius":0,"prevPoint":[4193.2671708575863,1270.6309114097521],"inPoint":[1886.7353988077552,2592.4520784019396],"nextPoint":[4193.2671708575863,1270.6309114097521]},{"outPoint":[2178.8081563353544,2592.4520784019401],"reflectionModeOverride":0,"anchorPoint":[2178.8081563353544,2592.4520784019401],"cornerRadius":0,"prevPoint":[4193.2671708575863,1270.6309114097521],"inPoint":[2178.8081563353544,2592.4520784019401],"nextPoint":[4193.2671708575863,1270.6309114097521]}]}}},"strokeType":0}}},"strokeStyle":{"join":0,"color":{"b":0,"s":0,"h":0,"a":1},"dashPattern":[0,0,0,0],"width":25.603200912475586,"position":0,"cap":0},"mask":0}}},"blur":0,"opacity":1,"name":"path","gid":"0A538505-F278-4DC4-AF72-4F0F0C04C729"},{"isHidden":false,"elementDescription":"(curve)","angle":90.000007629394531,"isLocked":false,"blendMode":0,"subElement":{"stylable":{"_0":{"subElement":{"abstractPath":{"_0":{"fillRule":0,"subElement":{"pathData":{"_0":{"subElement":{"neither":{}},"reversed":false,"closed":false,"nodes":[{"outPoint":[1314.2384987694306,1056.808415971391],"reflectionModeOverride":0,"anchorPoint":[1314.2384987694306,1056.808415971391],"cornerRadius":0,"prevPoint":[4136.5456340079727,-184.32510486368457],"inPoint":[1314.2384987694306,1056.808415971391],"nextPoint":[4136.5456340079727,-184.32510486368457]},{"outPoint":[1881.6334375002803,1056.8084159713906],"reflectionModeOverride":0,"anchorPoint":[1881.6334375002803,1056.8084159713906],"cornerRadius":0,"prevPoint":[4136.5456340079727,-184.32510486368457],"inPoint":[1881.6334375002803,1056.8084159713906],"nextPoint":[4136.5456340079727,-184.32510486368457]},{"outPoint":[2167.1696833900633,1056.808415971391],"reflectionModeOverride":0,"anchorPoint":[2167.1696833900633,1056.808415971391],"cornerRadius":0,"prevPoint":[4136.5456340079727,-184.32510486368457],"inPoint":[2167.1696833900633,1056.808415971391],"nextPoint":[4136.5456340079727,-184.32510486368457]}]}}},"strokeType":0}}},"strokeStyle":{"join":0,"color":{"b":0,"s":0,"h":0,"a":1},"dashPattern":[0,0,0,0],"width":25.603200912475586,"position":0,"cap":0},"mask":0}}},"blur":0,"opacity":1,"name":"path","gid":"D2B06AC8-ECD8-4CCD-9A0E-8EE64605541B"},{"isHidden":false,"elementDescription":"(curve)","angle":0,"isLocked":false,"blendMode":0,"subElement":{"stylable":{"_0":{"subElement":{"abstractPath":{"_0":{"fillRule":0,"subElement":{"pathData":{"_0":{"subElement":{"neither":{}},"reversed":false,"closed":false,"nodes":[{"outPoint":[2161.2077529478611,2594.8803165789514],"reflectionModeOverride":0,"anchorPoint":[2161.2077529478611,2594.8803165789514],"cornerRadius":0,"prevPoint":[816.15579137044233,-2473.4532820094782],"inPoint":[2161.2077529478611,2594.8803165789514],"nextPoint":[816.15579137044233,-2473.4532820094782]},{"outPoint":[2161.2077529478611,1063.1760855540711],"reflectionModeOverride":0,"anchorPoint":[2161.2077529478611,1063.1760855540711],"cornerRadius":0,"prevPoint":[816.15579137044233,-2473.4532820094782],"inPoint":[2161.2077529478611,1063.1760855540711],"nextPoint":[816.15579137044233,-2473.4532820094782]}]}}},"strokeType":0}}},"strokeStyle":{"join":0,"color":{"b":0,"s":0,"h":0,"a":1},"dashPattern":[0,0,0,0],"width":25.603200912475586,"position":0,"cap":0},"mask":0}}},"blur":0,"opacity":1,"name":"path","gid":"D4430FFA-C28C-4AA4-8FB6-9AC4513477A8"},{"isHidden":false,"elementDescription":"(curve)","angle":0,"isLocked":false,"blendMode":0,"subElement":{"stylable":{"_0":{"subElement":{"abstractPath":{"_0":{"fillRule":0,"subElement":{"pathData":{"_0":{"subElement":{"neither":{}},"reversed":false,"closed":false,"nodes":[{"outPoint":[1334.6528421806361,1068.3126994913728],"reflectionModeOverride":0,"anchorPoint":[1334.6528421806361,1068.3126994913728],"cornerRadius":0,"prevPoint":[-502.66697347857217,-2325.924960066694],"inPoint":[1334.6528421806361,1068.3126994913728],"nextPoint":[-502.66697347857217,-2325.924960066694]},{"outPoint":[1334.6528421806361,42.538037441299565],"reflectionModeOverride":0,"anchorPoint":[1334.6528421806361,42.538037441299565],"cornerRadius":0,"prevPoint":[-502.66697347857217,-2325.924960066694],"inPoint":[1334.6528421806361,42.538037441299565],"nextPoint":[-502.66697347857217,-2325.924960066694]}]}}},"strokeType":0}}},"strokeStyle":{"join":0,"color":{"b":0,"s":0,"h":0,"a":1},"dashPattern":[0,0,0,0],"width":25.603200912475586,"position":0,"cap":0},"mask":0}}},"blur":0,"opacity":1,"name":"path","gid":"50073E44-FD7F-428C-ACC2-E4F70B65792B"},{"isHidden":false,"elementDescription":"(curve)","angle":0,"isLocked":false,"blendMode":0,"subElement":{"stylable":{"_0":{"subElement":{"abstractPath":{"_0":{"fillRule":0,"subElement":{"pathData":{"_0":{"subElement":{"neither":{}},"reversed":false,"closed":false,"nodes":[{"outPoint":[2968.0007083438254,4853.0177488896006],"reflectionModeOverride":0,"anchorPoint":[2968.0007083438254,4853.0177488896006],"cornerRadius":0,"prevPoint":[1818.5982341643635,-9363.9673637891028],"inPoint":[2968.0007083438254,4853.0177488896006],"nextPoint":[1818.5982341643635,-9363.9673637891028]},{"outPoint":[2968.0007083438254,556.49388637736467],"reflectionModeOverride":0,"anchorPoint":[2968.0007083438254,556.49388637736467],"cornerRadius":0,"prevPoint":[1818.5982341643635,-9363.9673637891028],"inPoint":[2968.0007083438254,556.49388637736467],"nextPoint":[1818.5982341643635,-9363.9673637891028]}]}}},"strokeType":0}}},"strokeStyle":{"join":0,"color":{"b":0,"s":0,"h":0,"a":1},"dashPattern":[0,0,0,0],"width":25.603200912475586,"position":0,"cap":0},"mask":0}}},"blur":0,"opacity":1,"name":"path","gid":"5DE80B3B-D088-4D49-9281-8BF50E067668"},{"isHidden":false,"elementDescription":"(curve)","angle":90.000007629394531,"isLocked":false,"blendMode":0,"subElement":{"stylable":{"_0":{"subElement":{"abstractPath":{"_0":{"fillRule":0,"subElement":{"pathData":{"_0":{"subElement":{"neither":{}},"reversed":false,"closed":false,"nodes":[{"outPoint":[2969.1443406426179,552.40842031296802],"reflectionModeOverride":0,"anchorPoint":[2969.1443406426179,552.40842031296802],"cornerRadius":0,"prevPoint":[5791.4514758811601,-688.7251005221076],"inPoint":[2969.1443406426179,552.40842031296802],"nextPoint":[5791.4514758811601,-688.7251005221076]},{"outPoint":[3536.5392793734677,552.40842031296756],"reflectionModeOverride":0,"anchorPoint":[3536.5392793734677,552.40842031296756],"cornerRadius":0,"prevPoint":[5791.4514758811601,-688.7251005221076],"inPoint":[3536.5392793734677,552.40842031296756],"nextPoint":[5791.4514758811601,-688.7251005221076]},{"outPoint":[3822.0755252632507,552.40842031296802],"reflectionModeOverride":0,"anchorPoint":[3822.0755252632507,552.40842031296802],"cornerRadius":0,"prevPoint":[5791.4514758811601,-688.7251005221076],"inPoint":[3822.0755252632507,552.40842031296802],"nextPoint":[5791.4514758811601,-688.7251005221076]}]}}},"strokeType":0}}},"strokeStyle":{"join":0,"color":{"b":0,"s":0,"h":0,"a":1},"dashPattern":[0,0,0,0],"width":25.603200912475586,"position":0,"cap":0},"mask":0}}},"blur":0,"opacity":1,"name":"path","gid":"B26B910E-214C-44EF-8BB1-DD9DFD21AE12"},{"isHidden":false,"elementDescription":"(curve)","angle":0,"isLocked":false,"blendMode":0,"subElement":{"stylable":{"_0":{"subElement":{"abstractPath":{"_0":{"fillRule":0,"subElement":{"pathData":{"_0":{"subElement":{"neither":{}},"reversed":false,"closed":false,"nodes":[{"outPoint":[3811.7378738663633,567.47243763044651],"reflectionModeOverride":0,"anchorPoint":[3811.7378738663633,567.47243763044651],"cornerRadius":0,"prevPoint":[1854.0083953983599,-1119.4290883018716],"inPoint":[3811.7378738663633,567.47243763044651],"nextPoint":[1854.0083953983599,-1119.4290883018716]},{"outPoint":[3811.7377546908738,228.33874376405245],"reflectionModeOverride":0,"anchorPoint":[3811.7377546908738,228.33874376405245],"cornerRadius":0,"prevPoint":[1854.0083953983599,-1119.4290883018716],"inPoint":[3811.7377546908738,228.33874376405245],"nextPoint":[1854.0083953983599,-1119.4290883018716]},{"outPoint":[3811.7376947169146,57.67285446665116],"reflectionModeOverride":0,"anchorPoint":[3811.7376947169146,57.67285446665116],"cornerRadius":0,"prevPoint":[1854.0083953983599,-1119.4290883018716],"inPoint":[3811.7376947169146,57.67285446665116],"nextPoint":[1854.0083953983599,-1119.4290883018716]}]}}},"strokeType":0}}},"strokeStyle":{"join":0,"color":{"b":0,"s":0,"h":0,"a":1},"dashPattern":[0,0,0,0],"width":25.603200912475586,"position":0,"cap":0},"mask":0}}},"blur":0,"opacity":1,"name":"path","gid":"A1AB8994-1ABB-4D09-A7B2-80D3581E6E67"}]}],"frame":{"y":0,"x":0,"width":5786.7763679999998,"height":5111.9999280000002},"title":"1","activeLayerIndex":0,"settings":{"gridSpacing":20,"gridAngle":45,"backgroundColor":{"b":1,"s":0,"h":0,"a":1},"gridMode":0,"isGridVisible":false},"guideLayer":{"properties":{"isExpanded":false,"isLocked":false,"defaultName":"Guides","isVisible":true,"opacity":1,"name":"Guides","gid":"18FC998A-45CC-4FB1-98E0-55EE5A7CCC06"},"elements":[]},"gid":"19C5F980-D059-4CBB-993F-AE3FBDEDAD61"}

==> figures/Document.json <==
{"date":692230372.80584502,"appVersion":"4.11.5","drawing":{"me":"DEnB6vKcNMXUaBLEhqRaPGIrzb9QBrPGpVXwJkfuLHh0wwteDlogKW3RW9ymyB\/FA+ALwRXV5EqsvZvz4ndT9+SDpEnNy0mdAsjPKNl39ZmizQ4JllB1GGZ3u2pZ1n2EbsErkV82EHl\/+vANqf5HOtLLSR3rJVOm5W1PVGw3w6Ojqr9kObGGigVYEJVJkkYiPw6TW78hgiLO01Vnd6MbaY2jX8msd1tsCKz0SgRgfW7rrZDf","modificationDate":692230372.72022498,"activeArtboardIndex":0,"settings":{"outlineMode":false,"isolateActiveLayer":false,"snapToEdges":false,"snapToPoints":false,"guidesVisible":true,"snapToGrid":false,"units":"Inches","dimensionsVisible":true,"dynamicGuides":false,"isCMYKColorPreviewEnabled":false,"undoHistoryDisabled":true,"snapToGuides":true,"drawOnlyUsingPencil":false,"whiteBackground":true,"rulersVisible":true,"isTimeLapseWatermarkDisabled":false},"artboardPaths":["19C5F980-D059-4CBB-993F-AE3FBDEDAD610.json"],"documentVersion":""}}

==> figures/Manifest.json <==
{"documentJSONFilename":"Document.json","undoHistoryJSONFilename":"UndoHistory.json","fileFormatVersion":9,"thumbnailImageFilename":"Thumbnail.png"}

==> figures/UndoHistory.json <==
{"cacheArtboardPaths":[],"cacheElements":[],"cacheLayers":[],"undoStack":[],"redoStack":[],"currentUndoGroup":[],"isGroupingUndo":false,"currentRedoGroup":[],"isGroupingRedo":false}
